Electromagnetic wave propagation in general Kasner-like metrics

The curved spacetime Maxwell equations are applied to the anisotropically expanding Kasner metrics. Using the application of vector identities we derive 2$^\textrm{nd}$-order differential wave equations for the electromagnetic field components; through this explicit derivation, we find that the 2$^\textrm{nd}$-order wave equations are not uncoupled for the various components (as previously assumed), but that gravitationally-induced coupling between the electric and magnetic field components is generated directly by the anisotropy of the expansion. The lack of such coupling terms in the wave equations from several prior studies may indicate a generally incomplete understanding of the evolution of electromagnetic energy in anisotropic cosmologies. Uncoupling the field components requires the derivation of a 4$^\textrm{th}$-order wave equation, which we obtain for Kasner-like metrics with generalized expansion/contraction rate indices. For the axisymmetric Kasner case, $(p_{1}, p_{2}, p_{3}) = (1,0,0)$, we obtain exact field solutions (for general propagation wavevectors), half of which appear not to have been found before in previous studies. For the other axisymmetric Kasner case, $\{p_{1}, p_{2}, p_{3}\} = \{(-1/3),(2/3),(2/3)\}$, we use numerical methods to demonstrate the explicit violation of the geometric optics approximation at early times, showing the physical phase velocity of the wave to be inhibited towards the initial singularity, with $v \rightarrow 0$ as $t \rightarrow 0$.

==> Supplemental_1--Kas100--arXiv_Paper--Bochner.txt <==
# ======================================================================
# Main article information:
# ----------------------------
#
# Author: Brett Bochner
# Title: Electromagnetic wave propagation in general Kasner-like metrics
# Author Email Addresses: Brett.D.Bochner@hofstra.edu,
#                         brett_Bochner@alum.mit.edu
# Author Affiliation: Department of Physics and Astronomy,
#                     Hofstra University, Hempstead, NY 11549
#
# This File: Supplemental File #1 of 2 (Kasner {1, 0, 0} metric)
#
# ======================================================================



# ====================================================
# This file runs in the Julia programming language
#    (v. 1.4.2-1 and later), with file extenion ".jl".
# ====================================================



# Calculating 2 "Nearly-Orthogonal" 2nd-Ord Soln's for Wave Propagation
#   in the Kasner100 Metric!


#######################################################################


### Program Initialization:
#
using Pkg
using Plots
#
using DelimitedFiles
using BSON
using LinearAlgebra
using FiniteDiff
using FiniteDifferences
using ForwardDiff
using SparseDiffTools
#
using SpecialFunctions
#using Nemo
#using ArbNumerics
#
using DifferentialEquations
using OrdinaryDiffEq
using DiffEqBase


#######################################################################


### Specify the Program Parameters:
### ==============================

# First, the LOGICAL Parameters...
#            =======

# Do a Fine-Sampled Physics run, OR a Large-time Orthonormality setup:
Fine_Sampled_Physics_Run = true
#Fine_Sampled_Physics_Run = false


# Use NON-STIFF (Vern9) or STIFF (TBD!) Solver:
#Non_Stiff_Solver_OK = true
Non_Stiff_Solver_OK = false
#
Radau_Not_Rodas = true
#Radau_Not_Rodas = false
#


# Working on Home Computer or Office Computer:
Home_NOT_Office = true
#Home_NOT_Office = false
#
if (Home_NOT_Office == true)
    FilesDir = "C:\\Data Zone\\dalcson_MIT_folder\\physics_calcs_dir\\My_Research_and_Pubs_folder\\Horizon_2012-2021_Research\\Julia_Horizon_Codes\\Saved_Solns\\"
else
    FilesDir = "C:\\Users\\phybdb\\Desktop\\Julia_Horizon_Research_Files\\Saved_Solns\\"
end


# =======


# Now, the NUMERICAL Parameters...
#          =========

# Note that the DEFAULT value for "BigFloat" is setprecision(256):
#
# setprecision(256)



# E & M Wavenumbers (w/ z-axis ALWAYS being the "unique" direction):
#
kxy = 1.2
kz = 0.75
#
WaveNums = [kxy,kz]



if (Fine_Sampled_Physics_Run != true)

# Define the Temporal Locations for the key Integration & Wavefront times:
#
# The preliminary "Orthonormalization Run", Getting the Early-Time Init Cond's:
    tLow = 4.0
    tmid = 100000.0
    tHigh = 100010.0
#    tmid = 50000.0
#    tHigh = 50010.0
#
    tspanForward = (tmid, tHigh)
    tspanBackward = (tmid, tLow)
#


# Define the "Initial" (LARGE t=tmid) Cond's for "Sin-like" & "Cos-like" soln's:
#
    vInitCos = [0.0]
    xInitCos = [1.0]
#
# => And Introduce 2 Modifiable Parameters for Orthogonality & Normalization!
#                                              -------------   -------------
# ===> (Noting that the LARGE-t behavior of these Kasner (1,0,0) Soln's
#       are f(t) = Cos/Sin[kxy*t] , f'(t) = {kxy*[-Sin/Cos](kxy*t)} : )
#
    C_Vel_Norm = kxy
    C_Position_Orthog = 0.0
#
    vInitSin = [(1.0*C_Vel_Norm)]
    xInitSin = [(0.0+C_Position_Orthog)]
#
    InitCondsCos = [vInitCos[1],xInitCos[1]]
    InitCondsSin = [vInitSin[1],xInitSin[1]]
#
    fineStepSize = 0.1


# Finally, WRITE OUT all of these Program Parameters to a file:
#
    ParamArr = ["  Fine_Sampled_Physics_Run = ", Fine_Sampled_Physics_Run,
                "  Non_Stiff_Solver_OK = ", Non_Stiff_Solver_OK,
                "  Radau_Not_Rodas = ", Radau_Not_Rodas,
                "  Home_NOT_Office = ", Home_NOT_Office,
                "  kxy = ", kxy, "  kz = ", kz,
                "  tLow = ", tLow, "  tmid = ", tmid, "  tHigh = ", tHigh,
                "  vInitCos = ", vInitCos, "  xInitCos = ", xInitCos,
                "  vInitSin = ", vInitSin, "  xInitSin = ", xInitSin,
                "  fineStepSize = ", fineStepSize]
#
    open(string(FilesDir, "Kas100_Run_Parameters.text"), "w") do file
        writedlm(string(FilesDir, "Kas100_Run_Parameters.text"), ParamArr)
    end


else


# For the Key Physics runs, following the Wave Propagation to t => 0 :
#
    tLow = 0.0001
    tmid = 5.0
    tHigh = 20.0
#    tHigh = 50.0
#
    tspanForward = (tmid, tHigh)
    tspanBackward = (tmid, tLow)


# => Results (for tmid=5!) of Init Conds from the Large-tmid Prelim Run:
#
    vInitCos = [1.0]
    xInitCos = [0.20295287069816267]
#
    vInitSin = [0.30299074210224786]
    xInitSin = [-0.9959786233586375]
#
    InitCondsCos = [vInitCos[1],xInitCos[1]]
    InitCondsSin = [vInitSin[1],xInitSin[1]]


# For SMALL Metric jumps as t=>0, use the FINEST Step Size possible:
#
# fineStepSize = 0.0001/200.0 # (Office PC can't handle FineStepSize = 1e-7)
### fineStepSize = 0.0001/100.0
###    fineStepSize = 0.0001/50.0
#    fineStepSize = 0.0001/20.0
### fineStepSize = 0.0001/10.0 # (Laptop can't handle FineStepSize = 1e-6)
fineStepSize = 0.0001/5.0
#
# fineStepSize = (tspanBackward[2]/1000.0)
# fineStepSize = (tspanBackward[2]/25.0)


# Finally, WRITE OUT all of these Program Parameters to a file:
#
    ParamArr = ["  Fine_Sampled_Physics_Run = ", Fine_Sampled_Physics_Run,
                "  Non_Stiff_Solver_OK = ", Non_Stiff_Solver_OK,
                "  Radau_Not_Rodas = ", Radau_Not_Rodas,
                "  Home_NOT_Office = ", Home_NOT_Office,
                "  kxy = ", kxy, "  kz = ", kz,
                "  tLow = ", tLow, "  tmid = ", tmid, "  tHigh = ", tHigh,
                "  vInitCos = ", vInitCos, "  xInitCos = ", xInitCos,
                "  vInitSin = ", vInitSin, "  xInitSin = ", xInitSin,
                "  fineStepSize = ", fineStepSize]
#
    open(string(FilesDir, "Kas100_Run_Parameters.text"), "w") do file
        writedlm(string(FilesDir, "Kas100_Run_Parameters.text"), ParamArr)
    end

end



#######################################################################



### Define all Program Functions:


# Use 2nd/4th-Order vs. Coupled 1st-Order Eq's, for Non-Stiff vs. Stiff cases:
#
function Kas100EzDiffEq2ndOrder!(ddu,du,u,p,t)
    kxy = p[1]
    kz = p[2]
    ddu[1] = -(du[1]/t) - ((kxy^2) + ((kz/t)^2))*u[1]
end
#
function Kas100Ez2ndOrdAsCoupled1st!(du,u,p,t)
    kxy = p[1]
    kz = p[2]
    du[1] = -(u[1]/t) - ((kxy^2) + ((kz/t)^2))*u[2]
    du[2] = u[1]
end



# Now use the General Relativistic info for this particular Metric:
#
function Kas100metric(t,z)
    gtt = -1.0
    gxx = 1.0
    gyy = 1.0
    gzz = t^2
    return [gtt,gxx,gyy,gzz]
end
#
function Kas2323neg13metric(t,z)
    gtt = -1.0
    gxx = t^(4.0/3.0)
    gyy = t^(4.0/3.0)
    gzz = t^(-2.0/3.0)
    return [gtt,gxx,gyy,gzz]
end



# Set up the Sound Fn for Playing Audio at key Program Milestones:
#
function Play_A_Tune(SoundFileName1)
    script = ```\$sound = New-Object System.Media.SoundPlayer\;
                \$sound.SoundLocation = \& \"$SoundFileName1\" \;
                \$sound.Play\(\)```
    run(`powershell /c $script`)
end



#######################################################################



### Set up and Solve the Diff-Eq Problem:


### RUN it!
#
println("")
println("Calculation Has Begun... WORKING...")
println("")
#
Play_A_Tune("C:\\JuliaPro\\Star_Trek_Spock--Computing.wav")
sleep(1.05)
Play_A_Tune("C:\\JuliaPro\\Star_Trek_Majel--Working.wav")
sleep(1.1)
#


# =======


if (Non_Stiff_Solver_OK == true)


#
probForEzCos = SecondOrderODEProblem(Kas100EzDiffEq2ndOrder!,vInitCos,xInitCos,tspanForward,WaveNums)
probBackEzCos = SecondOrderODEProblem(Kas100EzDiffEq2ndOrder!,vInitCos,xInitCos,tspanBackward,WaveNums)
#
probForEzSin = SecondOrderODEProblem(Kas100EzDiffEq2ndOrder!,vInitSin,xInitSin,tspanForward,WaveNums)
probBackEzSin = SecondOrderODEProblem(Kas100EzDiffEq2ndOrder!,vInitSin,xInitSin,tspanBackward,WaveNums)
#

#
@time solForCos = DifferentialEquations.solve(probForEzCos, Vern9(),
    dense=true, reltol=1e-14, abstol=1e-14, maxiters = 5e6, progress=true)
@time solBackCos = DifferentialEquations.solve(probBackEzCos, Vern9(),
    dense=true, reltol=1e-14, abstol=1e-14, maxiters = 5e6, progress=true)
#
@time solForSin = DifferentialEquations.solve(probForEzSin, Vern9(),
    dense=true, reltol=1e-14, abstol=1e-14, maxiters = 5e6, progress=true)
@time solBackSin = DifferentialEquations.solve(probBackEzSin, Vern9(),
    dense=true, reltol=1e-14, abstol=1e-14, maxiters = 5e6, progress=true)
#



else



#
probForEzCos = ODEProblem(Kas100Ez2ndOrdAsCoupled1st!,InitCondsCos,tspanForward,WaveNums)
probBackEzCos = ODEProblem(Kas100Ez2ndOrdAsCoupled1st!,InitCondsCos,tspanBackward,WaveNums)
#
probForEzSin = ODEProblem(Kas100Ez2ndOrdAsCoupled1st!,InitCondsSin,tspanForward,WaveNums)
probBackEzSin = ODEProblem(Kas100Ez2ndOrdAsCoupled1st!,InitCondsSin,tspanBackward,WaveNums)
#


  if (Radau_Not_Rodas == true)
#
    @time solForCos = DifferentialEquations.solve(probForEzCos, RadauIIA5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 5e6, progress=true)
#
    @time solBackCos = DifferentialEquations.solve(probBackEzCos, RadauIIA5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 5e6, progress=true)
#
    @time solForSin = DifferentialEquations.solve(probForEzSin, RadauIIA5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 5e6, progress=true)
#
    @time solBackSin = DifferentialEquations.solve(probBackEzSin, RadauIIA5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 5e6, progress=true)
#
  else
#
    @time solForCos = DifferentialEquations.solve(probForEzCos, Rodas5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 5e6, progress=true)
#
    @time solBackCos = DifferentialEquations.solve(probBackEzCos, Rodas5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 5e6, progress=true)
#
    @time solForSin = DifferentialEquations.solve(probForEzSin, Rodas5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 5e6, progress=true)
#
    @time solBackSin = DifferentialEquations.solve(probBackEzSin, Rodas5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 5e6, progress=true)
#
  end


end


# =======


Play_A_Tune("C:\\JuliaPro\\Star_Trek--Spock--Computer_Flawless.wav")
sleep(1.75)
Play_A_Tune("C:\\JuliaPro\\Star_Trek--Kirk--Computer_Disengage.wav")
sleep(1.35)
println("")



#
solBackt5Arr = ["  vInit_solBackCos(t=5.0) : ", 1.0,
    "  xInit_solBackCos(t=5.0) : ", ((solBackCos(5.0)[2])/(solBackCos(5.0)[1])),
    "  vInit_solBackSin(t=5.0) : ", ((solBackSin(5.0)[1])/(solBackCos(5.0)[1])),
    "  xInit_solBackSin(t=5.0) : ", ((solBackSin(5.0)[2])/(solBackCos(5.0)[1])),
    "", "(...Noting that all of the above are NORMALIZED by solBackCos(5.0)[1] !)"]
#
open(string(FilesDir, "solBackt5_Data.text"), "w") do file
    writedlm(string(FilesDir, "solBackt5_Data.text"), solBackt5Arr)
end
println("")
println("solBackCos(5.0)/(solBackCos(5.0)[1]) = ",
        ((solBackCos(5.0)/(solBackCos(5.0)[1]))))
println("")
println("solBackSin(5.0)/(solBackCos(5.0)[1]) = ",
        ((solBackSin(5.0)/(solBackCos(5.0)[1]))))
println("")
#



# BEGIN the Plotting Section for the Finely-Sampled Physics Runs:
#
if (Fine_Sampled_Physics_Run == true)



TvalsForCos = getindex.(solForCos.t, 1)
FprimeOfTForCos = getindex.(solForCos.u, 1)
FofTForCos = getindex.(solForCos.u, 2)
#
TvalsBackCos = getindex.(solBackCos.t, 1)
FprimeOfTBackCos = getindex.(solBackCos.u, 1)
FofTBackCos = getindex.(solBackCos.u, 2)
#
#
TvalsForSin = getindex.(solForSin.t, 1)
FprimeOfTForSin = getindex.(solForSin.u, 1)
FofTForSin = getindex.(solForSin.u, 2)
#
TvalsBackSin = getindex.(solBackSin.t, 1)
FprimeOfTBackSin = getindex.(solBackSin.u, 1)
FofTBackSin = getindex.(solBackSin.u, 2)



### WRITE it!
#
#
BSON.@save string(FilesDir, "SolnForwardCos.bson") solForCos
BSON.@save string(FilesDir, "SolnBackwardCos.bson") solBackCos
#
BSON.@save string(FilesDir, "SolnForwardSin.bson") solForSin
BSON.@save string(FilesDir, "SolnBackwardSin.bson") solBackSin


#######################################################################


# Now Set up the FINE-SAMPLING arrays & Calc the INTERPOLATION Function Resids:
#
fineForStepsWOends = BigInt((tspanForward[2]-tspanForward[1]) ÷ fineStepSize)
fineBackStepsWOends = BigInt((tspanBackward[1]-tspanBackward[2]) ÷ fineStepSize)
#
t_fineFor = append!(append!([tspanForward[1]],
    [(tspanForward[1] + (stepN*fineStepSize)) for stepN = 1:fineForStepsWOends]),
    [tspanForward[2]])
#
t_fineBack = append!(append!([tspanBackward[1]],
    [(tspanBackward[1] - (stepN*fineStepSize)) for stepN = 1:fineBackStepsWOends]),
    [tspanBackward[2]])
#
#
# ...AND, add an ULTRA-FINELY_SAMPLE Region as t => 0 !
#
##ULTRAfineStepSize = (tspanBackward[2]/100.0)
##ULTRAfineStepStart = 1.0
#
##ULTRAfineBackStepsWOends = BigInt(((ULTRAfineStepStart-tspanBackward[2]) ÷
##    ULTRAfineStepSize)-1)
#
##t_ULTRAfineBack = append!(append!([ULTRAfineStepStart],
##    [(ULTRAfineStepStart - (stepN*ULTRAfineStepSize)) for
##    stepN = 1:ULTRAfineBackStepsWOends]), [tspanBackward[2]])
#
##sort!(union!(t_fineBack, t_ULTRAfineBack), rev=true)
#
#
#
# Now, Interpolate the Diff-Eq Solutions for these Fine Time Steps:
#
fineFnForCos = [solForCos(time)[2] for time in t_fineFor]
fineFnBackCos = [solBackCos(time)[2] for time in t_fineBack]
#
fineDerivForCos = [solForCos(time)[1] for time in t_fineFor]
fineDerivBackCos = [solBackCos(time)[1] for time in t_fineBack]
#
fineFnForSin = [solForSin(time)[2] for time in t_fineFor]
fineFnBackSin = [solBackSin(time)[2] for time in t_fineBack]
#
fineDerivForSin = [solForSin(time)[1] for time in t_fineFor]
fineDerivBackSin = [solBackSin(time)[1] for time in t_fineBack]
#



# SAVE these FINE Time Array "Function Interpolation" data arrays to Files:
#
#open(string(FilesDir, "InterpForward--TIME.text"), "w") do file
#    writedlm(string(FilesDir, "InterpForward--TIME.text"), t_fineFor)
#end
#open(string(FilesDir, "InterpBackward--TIME.text"), "w") do file
#    writedlm(string(FilesDir, "InterpBackward--TIME.text"), t_fineBack)
#end
#open(string(FilesDir, "InterpForward--Cos.text"), "w") do file
#    writedlm(string(FilesDir, "InterpForward--Cos.text"), fineFnForCos)
#end
#open(string(FilesDir, "InterpBackward--Cos.text"), "w") do file
#    writedlm(string(FilesDir, "InterpBackward--Cos.text"), fineFnBackCos)
#end
#open(string(FilesDir, "InterpForward--Sin.text"), "w") do file
#    writedlm(string(FilesDir, "InterpForward--Sin.text"), fineFnForSin)
#end
#open(string(FilesDir, "InterpBackward--Sin.text"), "w") do file
#    writedlm(string(FilesDir, "InterpBackward--Sin.text"), fineFnBackSin)
#end
#


#######################################################################


# Now Produce the Plots of the INTEGRATED Functions and Derivatives:
#
### Generating the "Continuous" plots of the f(t) and df/dt Diff-Eq Soln's:
#
DerivPlot = plot(solForCos, vars=(0,1), xlim=(0.0,tspanForward[2]),
    xlabel=("time"), ylabel="df/dt", color="blue", xflip=false,
    label = "Kasner100 Deriv w/\"Cosine\" t=5 Conds"); plot!(solBackCos,
    vars=(0,1), xlim=(0.0,tspanForward[2]), label = "", color="blue",
    xflip=false); plot!(solForSin, vars=(0,1), xlim=(0.0,tspanForward[2]),
    xlabel=("time"), ylabel="df/dt", color="red", xflip=false,
    label = "Kasner100 Deriv w/\"Sine\" t=5 Conds",
    ylim=(-150.0,150.0)); plot!(solBackSin, vars=(0,1),
    xlim=(tspanBackward[2],tspanForward[2]),
    label = "", color="red", xflip=false); display(DerivPlot)

FnPlot = plot(solForCos, vars=(0,2), xlim=(0.0,tspanForward[2]),
    ylabel="f(t)", color="blue", xflip=false,
    label = "Kasner100 Fn w/\"Cosine\" t=5 Conds"); plot!(solBackCos,
    vars=(0,2), xlim=(0.0,tspanForward[2]), color="blue", xlabel="time",
    label = "", xflip=false); plot!(solForSin, vars=(0,2),
    xlim=(0.0,tspanForward[2]), label = "Kasner100 Fn w/\"Sine\" t=5 Conds",
    xlabel=("time"), ylabel="f(t)", color="red", xflip=false,
    ylim=(-150.0,150.0)); plot!(solBackSin, vars=(0,2),
    xlim=(tspanBackward[2],tspanForward[2]),
    label = "", color="red", xflip=false); display(FnPlot)


# Generating the plots of DISCRETE Pts with INTERPOLATIONS:
#
DataPtswInterpCosFnPlot = plot(solForCos, linewidth=12, vars=(0,2),
    xlim=(0.0,tspanForward[2]), ylabel="f(t)", color="red",
    label = "Kasner100 Fn w/\"Cosine\" t=5 Conds",
    xflip=false); plot!(solBackCos, linewidth=12, vars=(0,2),
    xlim=(0.0,tspanForward[2]), label = "", xlabel="time", color="crimson",
    xflip=false); plot!(t_fineFor, fineFnForCos, xlim=(0.0,tspanForward[2]),
    linewidth=3, label = "Interpolation", color="cornflowerblue",
    xflip=false, ylim=(-150.0,150.0)); plot!(t_fineBack, fineFnBackCos,
    xlim=(tspanBackward[2],tspanForward[2]),
    label = "", color="blue", linewidth=3,
    xflip=false); display(DataPtswInterpCosFnPlot)
#
DataPtswInterpCosFnPlotZoom = scatter(solForCos, vars=(0,2),
    xlim=(0.0,(50.0*tspanBackward[2])), ylabel="f(t)",
    label = "Kasner100 Fn w/\"Cosine\" t=5 Conds", color="red",
    xflip=false); scatter!(solBackCos, vars=(0,2),
    xlim=(0.0,(50.0*tspanBackward[2])), label = "", xlabel="time", color="red",
    xflip=false); plot!(t_fineFor, fineFnForCos, label = "Interpolation",
    xlim=(0.0,(50.0*tspanBackward[2])), color="blue", linewidth=3,
    xflip=false, ylim=(-150.0,150.0)); plot!(t_fineBack, fineFnBackCos,
    xlim=(0.0,(50.0*tspanBackward[2])), label = "", color="blue",
    linewidth=3, xflip=false); display(DataPtswInterpCosFnPlotZoom)
#
DataPtswInterpSinFnPlot = plot(solForSin, linewidth=12, vars=(0,2),
    xlim=(0.0,tspanForward[2]), ylabel="f(t)",
    label = "Kasner100 Fn w/\"Sine\" t=5 Conds", color="cornflowerblue",
    xflip=false); plot!(solBackSin, vars=(0,2), linewidth=12,
    xlim=(0.0,tspanForward[2]), label = "", xlabel="time", color="blue",
    xflip=false); plot!(t_fineFor, fineFnForSin, xlim=(0.0,tspanForward[2]),
    label = "Interpolation", color="red", linewidth=3, xflip=false,
    ylim=(-150.0,150.0)); plot!(t_fineBack, fineFnBackSin,
    xlim=(tspanBackward[2],tspanForward[2]),
    label = "", color="crimson", linewidth=3,
    xflip=false); display(DataPtswInterpSinFnPlot)
#
DataPtswInterpSinFnPlotZoom = scatter(solForSin, vars=(0,2),
    xlim=(0.0,(50.0*tspanBackward[2])), ylabel="f(t)",
    label = "Kasner100 Fn w/\"Sine\" t=5 Conds",
    color="red", xflip=false); scatter!(solBackSin, vars=(0,2),
    xlim=(0.0,(50.0*tspanBackward[2])), label = "", xlabel="time", color="red",
    xflip=false); plot!(t_fineFor, fineFnForSin, label = "Interpolation",
    xlim=(0.0,(50.0*tspanBackward[2])), color="blue", xflip=false,
    ylim=(-150.0,150.0)); plot!(t_fineBack, fineFnBackSin,
    xlim=(0.0,(50.0*tspanBackward[2])), label = "", color="blue",
    xflip=false); display(DataPtswInterpSinFnPlotZoom)
#


#######################################################################


# NOW, Use the (Nearly-)Orthogonal Soln's for Wavefront Propagation calcs:
#                                             ---------------------
#
# => Made easier by the SEPARABILITY of the Soln's into f(t) & f(xy, z) !


# Defining the "Rightward-" and "Leftward-Propagating" Wavefront functions:
#
#  wvRight(t, xy, z) = [FofTCos*Sin((kxy*xy)+(kz*z))] - [FofTSin*Cos((kxy*xy)+(kz*z))]
#
#  wvLeft(t, xy, z)  = [FofTCos*Sin((kxy*xy)+(kz*z))] + [FofTSin*Cos((kxy*xy)+(kz*z))]


# Note that we DEFINE the Fn's as "Cos-like" (f=1, f'=0) & "Sin-like" (f=0)
#  at t = tmid, thus we AUTOMATICALLY need initial sin/cos phases of ZERO for:
#                                           ----------------------
#      wvRight(t=tmid, xy=0, z=0) = wvLeft(t=tmid, xy=0, z=0) = 0
#
# (...though note we MAY have "loss of generality" assuming phase=0 at z=0,
#     since the Kuang-Li-Liang metric is invariant in (t-z), NOT z alone!)


# At all other t values, we have wv = 0 at:
#
# For wvRight/wvLeft:
#                 WvPhase = ((kxy*XY) + (kz*Z)) = atan(-/+ (FofTCos/FofTSin))
#
# AND: WvPhaseDeriv = ((kxy*(dXY/dt)) + (kz*(dZ/dt)))
#                           = (+/-) (FofTCos * FofTSin' - FofTCos' * FofTSin)
#                             -----------------------------------------------
#                                          FofTCos^2 + FofTSin^2
#
# ...though the SHARE of Wavefront XY-prop vs Z-Prop depends upon the METRIC!
#
#
#
# Calculating the PHASES (& Deriv's) from the t-Fn's, to be made up by Cos/Sin:
#
WvPhaseRightFor = @. atan(-fineFnForCos, fineFnForSin)
WvPhaseRightBack = @. atan(-fineFnBackCos, fineFnBackSin)
#
WvPhaseLeftFor = @. atan(fineFnForCos, fineFnForSin)
WvPhaseLeftBack = @. atan(fineFnBackCos, fineFnBackSin)
#
#
WvPhaseDerivRightFor = @. ((fineFnForCos*fineDerivForSin)-
    (fineDerivForCos*fineFnForSin))/((fineFnForCos^2)+(fineFnForSin^2))
#
WvPhaseDerivRightBack = @. ((fineFnBackCos*fineDerivBackSin)-
    (fineDerivBackCos*fineFnBackSin))/((fineFnBackCos^2)+(fineFnBackSin^2))
#
WvPhaseDerivLeftFor = @. -((fineFnForCos*fineDerivForSin)-
    (fineDerivForCos*fineFnForSin))/((fineFnForCos^2)+(fineFnForSin^2))
#
WvPhaseDerivLeftBack = @. -((fineFnBackCos*fineDerivBackSin)-
    (fineDerivBackCos*fineFnBackSin))/((fineFnBackCos^2)+(fineFnBackSin^2))
#
#
# Now Produce the Wavefront Phase & Phase-Deriv Plots:
#
#
PhasePlot = plot(t_fineFor, WvPhaseRightFor, color="cornflowerblue",
    label="Rightward Propagating Wave", xflip=false,
    ylabel = "Kasner 100 Wavefront Phase",
    ylim=(-4.5,4.5)); plot!(t_fineBack, WvPhaseRightBack, color="blue",
    label="", xflip=false); plot!(t_fineFor, WvPhaseLeftFor,
    color="coral1", label="Leftward Propagating Wave",
    xflip=false); plot!(t_fineBack, WvPhaseLeftBack, color="crimson",
    label="", xlabel="time", xlim=(tspanBackward[2],tspanForward[2]),
    xflip=false); display(PhasePlot)
#
PhaseZoom = plot(t_fineFor, WvPhaseRightFor, color="cornflowerblue",
    xlim=(0.0,(100.0*tspanBackward[2])), label="Rightward Propagating Wave",
    ylabel = "Kasner 100 Wavefront Phase", xflip=false,
    ylim=(-4.5,4.5)); plot!(t_fineBack, WvPhaseRightBack, color="blue",
    label="", xflip=false); plot!(t_fineFor, WvPhaseLeftFor,
    color="coral1", label="Leftward Propagating Wave",
    xflip=false); plot!(t_fineBack, WvPhaseLeftBack, color="crimson",
    label="", xlabel="time", xflip=false); display(PhaseZoom)
#
PhaseDerivPlot = plot(t_fineFor, WvPhaseDerivRightFor,
    color="cornflowerblue", label="Rightward Propagating Wave",
    ylabel = "Kasner 100 Wavefront Phase Deriv",
    xflip=false); plot!(t_fineBack, WvPhaseDerivRightBack, label="",
    color="blue", xflip=false); plot!(t_fineFor, WvPhaseDerivLeftFor,
    color="coral1", label="Leftward Propagating Wave",
    xflip=false); plot!(t_fineBack, WvPhaseDerivLeftBack, color="crimson",
    label="", xlabel="time", xlim=(tspanBackward[2],tspanForward[2]),
    xflip=false, ylim=(-3.0,3.0)); display(PhaseDerivPlot)
#
PhaseDerivZoom = plot(t_fineFor, WvPhaseDerivRightFor, color="cornflowerblue",
    xlim=(0.0,(1000.0*tspanBackward[2])), label="Rightward Propagating Wave",
    ylabel = "Kasner 100 Wavefront Phase Deriv",
    xflip=false); plot!(t_fineBack, WvPhaseDerivRightBack, label="",
    color="blue", xflip=false); plot!(t_fineFor, WvPhaseDerivLeftFor,
    color="coral1", label="Leftward Propagating Wave",
    xflip=false); plot!(t_fineBack, WvPhaseDerivLeftBack,
    label="", color="crimson", xlabel="time",
    xflip=false, ylim=(-50.0,50.0)); display(PhaseDerivZoom)


# ===============


# Now, in propagating the Wavefront "Perpendicularly", we have:
#
#     D(phi) = kxy*Dxy + kz*Dz  =>  Dxy = [D(phi) - kz*Dz] / kxy ;
#
# Thus MINIMIZING (w.r.t Dz): Dr^2 = gxy*(Dxy^2) + gzz*(Dz^2), we obtain:
#
#  => Dz =     D(phi) * gxy * kz           Dxy =    D(phi) * gzz * kxy
#          --------------------------  ,         --------------------------
#          ((kz^2)*gxy + (kxy^2)*gzz)            ((kz^2)*gxy + (kxy^2)*gzz)
#
# => w/ D(phi) = [ d(Phi)/dt * Dt ] (& Dt NEGATIVE for Backwards Integration!)
#
#
# * Noting the SENSIBLE Result that:  (Dz) / (Dx) = (gxy * kz)/(gzz * kx)
#                                     -----------------------------------
# (w/ "kxy, gxy" being a stand-in here for "kx, gxx" OR "ky, gyy", W.L.O.G.!)
#
#
# *** AND, noting that the metric terms MUST NOT CHANGE MUCH between steps!!!
#
# => ALSO, note that if Length Scale D(Grav) << Lambda_EM, then we need to
#    Sample the Time Steps at a rate MUCH SHORTER than an EM Wavelength!!
#
#  ===> The # of Time Steps in t_fineFor & t_fineBack might be VERY LARGE!!!
#
#
#
# So, Compute the Wavefront Spatial Locations from their Discrete Velocities:
#
WvRightForZ = [0.0];
for stepN = 2:length(t_fineFor)
    append!(WvRightForZ,
    (WvRightForZ[stepN-1] + ((fineStepSize*WvPhaseDerivRightFor[stepN-1])*
    ((kz*(Kas100metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[2]))/((kz^2)*
    (Kas100metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[4]))))))
end
#
WvRightBackZ = [0.0];
for stepN = 2:length(t_fineBack)
    append!(WvRightBackZ,
    (WvRightBackZ[stepN-1] + ((-fineStepSize*WvPhaseDerivRightBack[stepN-1])*
    ((kz*(Kas100metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[2]))/((kz^2)*
    (Kas100metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[4]))))))
end
#
WvLeftForZ = [0.0];
for stepN = 2:length(t_fineFor)
    append!(WvLeftForZ,
    (WvLeftForZ[stepN-1] + ((fineStepSize*WvPhaseDerivLeftFor[stepN-1])*
    ((kz*(Kas100metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[2]))/((kz^2)*
    (Kas100metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[4]))))))
end
#
WvLeftBackZ = [0.0];
for stepN = 2:length(t_fineBack)
    append!(WvLeftBackZ,
    (WvLeftBackZ[stepN-1] + ((-fineStepSize*WvPhaseDerivLeftBack[stepN-1])*
    ((kz*(Kas100metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[2]))/((kz^2)*
    (Kas100metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[4]))))))
end
#
#
WvRightForXY = [0.0];
for stepN = 2:length(t_fineFor)
    append!(WvRightForXY,
    (WvRightForXY[stepN-1] + ((fineStepSize*WvPhaseDerivRightFor[stepN-1])*
    ((kxy*(Kas100metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[4]))/((kz^2)*
    (Kas100metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[4]))))))
end
#
WvRightBackXY = [0.0];
for stepN = 2:length(t_fineBack)
    append!(WvRightBackXY,
    (WvRightBackXY[stepN-1] + ((-fineStepSize*WvPhaseDerivRightBack[stepN-1])*
    ((kxy*(Kas100metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[4]))/((kz^2)*
    (Kas100metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[4]))))))
end
#
WvLeftForXY = [0.0];
for stepN = 2:length(t_fineFor)
    append!(WvLeftForXY,
    (WvLeftForXY[stepN-1] + ((fineStepSize*WvPhaseDerivLeftFor[stepN-1])*
    ((kxy*(Kas100metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[4]))/((kz^2)*
    (Kas100metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[4]))))))
end
#
WvLeftBackXY = [0.0];
for stepN = 2:length(t_fineBack)
    append!(WvLeftBackXY,
    (WvLeftBackXY[stepN-1] + ((-fineStepSize*WvPhaseDerivLeftBack[stepN-1])*
    ((kxy*(Kas100metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[4]))/((kz^2)*
    (Kas100metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[4]))))))
end
#


# ===============


# And, in propagating the NULL LIGHT RAYS through this Metric, we have:
#                         ---------------
#
# For this Current (DIAGONAL) Metric, using (w/dy == 0, W.L.O.G.):
#           ds^2 = 0 = gtt*dt^2 + gxx*dx^2 + gzz*dz^2
#
# Thus: 1 = (gxx/-gtt)*[(dx/dt)^2] + (gzz/-gtt)*[(dz/dt)^2]
#
#   and, using the same "Minimizing ds^2 {Spatial}" argument as for
#        the Wave Propagation analysis above, we thus have:
#
#              (Del z) / (Del x) = (gxx * kz)/(gzz *kx)
#
#
# => Putting those 2 formulas together, we get the Ray Propagation Direction:
#
#  dz   sqrt[-gtt] * kz * sqrt[gxx/gzz]   dx   sqrt[-gtt] * kx * sqrt[gzz/gxx]
#  -- = ------------------------------- , -- = -------------------------------
#  dt    sqrt[(gxx*kz^2) + (gzz*kx^2)]    dt    sqrt[(gxx*kz^2) + (gzz*kx^2)]
#
# => And Dz = (dz/dt)*Dt, with Dt NEGATIVE for Backwards Integration!
#    (& similar for Dx!)
#
#
#
# Calc the NULL LIGHT RAY Spatial Locations from the Known Metric Components:
#
RayRightForZ = [0.0];
for stepN = 2:length(t_fineFor)
    append!(RayRightForZ,
    (RayRightForZ[stepN-1] + ((fineStepSize)*
    ((kz*sqrt(-Kas100metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[1])*
    sqrt((Kas100metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[2])/
    (Kas100metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[4])))/
    sqrt((kz^2)*(Kas100metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[4]))))))
end
#
RayRightBackZ = [0.0];
for stepN = 2:length(t_fineBack)
    append!(RayRightBackZ,
    (RayRightBackZ[stepN-1] + ((-fineStepSize)*
    ((kz*sqrt(-Kas100metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[1])*
    sqrt((Kas100metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[2])/
    (Kas100metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[4])))/
    sqrt((kz^2)*(Kas100metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[4]))))))
end
#
RayLeftForZ = [0.0];
for stepN = 2:length(t_fineFor)
    append!(RayLeftForZ,
    (RayLeftForZ[stepN-1] - ((fineStepSize)*
    ((kz*sqrt(-Kas100metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[1])*
    sqrt((Kas100metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[2])/
    (Kas100metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[4])))/
    sqrt((kz^2)*(Kas100metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[4]))))))
end
#
RayLeftBackZ = [0.0];
for stepN = 2:length(t_fineBack)
    append!(RayLeftBackZ,
    (RayLeftBackZ[stepN-1] - ((-fineStepSize)*
    ((kz*sqrt(-Kas100metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[1])*
    sqrt((Kas100metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[2])/
    (Kas100metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[4])))/
    sqrt((kz^2)*(Kas100metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[4]))))))
end
#
#
RayRightForXY = [0.0];
for stepN = 2:length(t_fineFor)
    append!(RayRightForXY,
    (RayRightForXY[stepN-1] + ((fineStepSize)*
    ((kxy*sqrt(-Kas100metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[1])*
    sqrt((Kas100metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[4])/
    (Kas100metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[2])))/
    sqrt((kz^2)*(Kas100metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[4]))))))
end
#
RayRightBackXY = [0.0];
for stepN = 2:length(t_fineBack)
    append!(RayRightBackXY,
    (RayRightBackXY[stepN-1] + ((-fineStepSize)*
    ((kxy*sqrt(-Kas100metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[1])*
    sqrt((Kas100metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[4])/
    (Kas100metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[2])))/
    sqrt((kz^2)*(Kas100metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[4]))))))
end
#
RayLeftForXY = [0.0];
for stepN = 2:length(t_fineFor)
    append!(RayLeftForXY,
    (RayLeftForXY[stepN-1] - ((fineStepSize)*
    ((kxy*sqrt(-Kas100metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[1])*
    sqrt((Kas100metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[4])/
    (Kas100metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[2])))/
    sqrt((kz^2)*(Kas100metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[4]))))))
end
#
RayLeftBackXY = [0.0];
for stepN = 2:length(t_fineBack)
    append!(RayLeftBackXY,
    (RayLeftBackXY[stepN-1] - ((-fineStepSize)*
    ((kxy*sqrt(-Kas100metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[1])*
    sqrt((Kas100metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[4])/
    (Kas100metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[2])))/
    sqrt((kz^2)*(Kas100metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[4]))))))
end
#


# ===============


# Now Produce the Plots of the Wavefront (vs. Ray!) Positions over time:
#                              =========      ---   -------------------
#
WaveRayPosZplots = plot(t_fineFor, WvRightForZ, color="cornflowerblue",
    label = "Rightward-Traveling Wave", linewidth=12,
    xflip=false); plot!(t_fineBack, WvRightBackZ, xflip=false, linewidth=12,
    color="blue", ylabel="Kasner100 Wavefront vs. Ray Positions: z(t)",
    label = ""); plot!(t_fineFor, WvLeftForZ, color="red", linewidth=12,
    label = "Leftward-Traveling Wave", xflip=false); plot!(t_fineBack,
    WvLeftBackZ, color="crimson", xflip=false, xlabel="time", label = "",
    linewidth=12); plot!(t_fineFor, RayRightForZ, color="black",
    label = "Rightward-Traveling Null Ray", linewidth=3,
    xflip=false); plot!(t_fineBack, RayRightBackZ, xflip=false,
    color="black", linewidth=3, label = ""); plot!(t_fineFor, RayLeftForZ,
    color="grey", linewidth=3, label = "Leftward-Traveling Null Ray",
    xflip=false); plot!(t_fineBack, RayLeftBackZ, color="grey", xflip=false,
    xlabel="time", linewidth=3, xlim=(tspanBackward[2],tspanForward[2]),
    ylim=(-2.0,2.0), label = ""); display(WaveRayPosZplots)
#
WaveRayPosXYplots = plot(t_fineFor, WvRightForXY, color="cornflowerblue",
    label = "Rightward-Traveling Wave", linewidth=12,
    xflip=false); plot!(t_fineBack, WvRightBackXY, xflip=false, linewidth=12,
    color="blue", ylabel="Kasner100 Wavefront vs. Ray Positions: xy(t)",
    label = ""); plot!(t_fineFor, WvLeftForXY, color="red", linewidth=12,
    label = "Leftward-Traveling Wave", xflip=false); plot!(t_fineBack,
    WvLeftBackXY, color="crimson", xflip=false, xlabel="time", label = "",
    linewidth=12); plot!(t_fineFor, RayRightForXY, color="black",
    label = "Rightward-Traveling Null Ray", linewidth=3,
    xflip=false); plot!(t_fineBack, RayRightBackXY, xflip=false,
    color="black", linewidth=3, label = ""); plot!(t_fineFor, RayLeftForXY,
    color="grey", linewidth=3, label = "Leftward-Traveling Null Ray",
    xflip=false); plot!(t_fineBack, RayLeftBackXY, color="grey", xflip=false,
    xlabel="time", linewidth=3, xlim=(tspanBackward[2],tspanForward[2]),
    label = ""); display(WaveRayPosXYplots)
#


# ===============


# Calculate the RATIOS of WAVE vs. RAY Propagation Positions vs. time:
#
WvDivRayRightForZ = [NaN]; WvDivRayLeftForZ = [NaN];
    WvDivRayRightForXY = [NaN]; WvDivRayLeftForXY = [NaN];
for stepN = 2:length(t_fineFor)
    append!(WvDivRayRightForZ,
        abs((WvRightForZ[stepN]/RayRightForZ[stepN])-1.0))
    append!(WvDivRayLeftForZ,
        abs((WvLeftForZ[stepN]/RayLeftForZ[stepN])-1.0))
    append!(WvDivRayRightForXY,
        abs((WvRightForXY[stepN]/RayRightForXY[stepN])-1.0))
    append!(WvDivRayLeftForXY,
        abs((WvLeftForXY[stepN]/RayLeftForXY[stepN])-1.0))
end
#
WvDivRayRightBackZ = [NaN]; WvDivRayLeftBackZ = [NaN];
    WvDivRayRightBackXY = [NaN]; WvDivRayLeftBackXY = [NaN];
for stepN = 2:length(t_fineBack)
    append!(WvDivRayRightBackZ,
        abs((WvRightBackZ[stepN]/RayRightBackZ[stepN])-1.0))
    append!(WvDivRayLeftBackZ,
        abs((WvLeftBackZ[stepN]/RayLeftBackZ[stepN])-1.0))
    append!(WvDivRayRightBackXY,
        abs((WvRightBackXY[stepN]/RayRightBackXY[stepN])-1.0))
    append!(WvDivRayLeftBackXY,
        abs((WvLeftBackXY[stepN]/RayLeftBackXY[stepN])-1.0))
end
#
#
# Calculate the DIFFERENCES of WAVE vs. RAY Propagation Positions vs. time:
#
WvMinRayRightForZ = [NaN]; WvMinRayLeftForZ = [NaN];
    WvMinRayRightForXY = [NaN]; WvMinRayLeftForXY = [NaN];
for stepN = 2:length(t_fineFor)
    append!(WvMinRayRightForZ,
        (WvRightForZ[stepN]-RayRightForZ[stepN]))
    append!(WvMinRayLeftForZ,
        (WvLeftForZ[stepN]-RayLeftForZ[stepN]))
    append!(WvMinRayRightForXY,
        (WvRightForXY[stepN]-RayRightForXY[stepN]))
    append!(WvMinRayLeftForXY,
        (WvLeftForXY[stepN]-RayLeftForXY[stepN]))
end
#
WvMinRayRightBackZ = [NaN]; WvMinRayLeftBackZ = [NaN];
    WvMinRayRightBackXY = [NaN]; WvMinRayLeftBackXY = [NaN];
for stepN = 2:length(t_fineBack)
    append!(WvMinRayRightBackZ,
        (WvRightBackZ[stepN]-RayRightBackZ[stepN]))
    append!(WvMinRayLeftBackZ,
        (WvLeftBackZ[stepN]-RayLeftBackZ[stepN]))
    append!(WvMinRayRightBackXY,
        (WvRightBackXY[stepN]-RayRightBackXY[stepN]))
    append!(WvMinRayLeftBackXY,
        (WvLeftBackXY[stepN]-RayLeftBackXY[stepN]))
end
#
#
# Now Produce the Plots of the (Wave/Ray) and (Wave - Ray) Comparisons:
#
#
WaveDivRayPosRightplots = plot(t_fineFor, WvDivRayRightForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Frac Err (z)",
    xflip=false); plot!(t_fineBack, WvDivRayRightBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvDivRayRightForXY,
    color="red", label = "Light Wave Position Frac Err (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvDivRayRightBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", yaxis=:log10, linewidth=3,
    ylabel="Kas100 Light Position, (Wave/Ray-1), Right-Wave",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    legend=:bottomright); display(WaveDivRayPosRightplots)
#
WaveDivRayPosRightZoom = plot(t_fineFor, WvDivRayRightForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Frac Err (z)",
    xflip=false); plot!(t_fineBack, WvDivRayRightBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvDivRayRightForXY,
    color="red", label = "Light Wave Position Frac Err (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvDivRayRightBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", yaxis=:log10, linewidth=3,
    ylabel="Kas100 Light Position, (Wave/Ray-1), Right-Wave",
    xlim=(0.0,(1000.0*tspanBackward[2])), minorticks=true,
    legend=:bottomright); display(WaveDivRayPosRightZoom)
#
WaveDivRayPosLeftplots = plot(t_fineFor, WvDivRayLeftForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Frac Err (z)",
    xflip=false); plot!(t_fineBack, WvDivRayLeftBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvDivRayLeftForXY,
    color="red", label = "Light Wave Position Frac Err (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvDivRayLeftBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", yaxis=:log10, linewidth=3,
    ylabel="Kas100 Light Position, (Wave/Ray-1), Left-Wave",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    legend=:bottomright); display(WaveDivRayPosLeftplots)
#
WaveDivRayPosLeftZoom = plot(t_fineFor, WvDivRayLeftForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Frac Err (z)",
    xflip=false); plot!(t_fineBack, WvDivRayLeftBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvDivRayLeftForXY,
    color="red", label = "Light Wave Position Frac Err (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvDivRayLeftBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", yaxis=:log10, linewidth=3,
    ylabel="Kas100 Light Position, (Wave/Ray-1), Left-Wave",
    xlim=(0.0,(1000.0*tspanBackward[2])), minorticks=true,
    legend=:bottomright); display(WaveDivRayPosLeftZoom)
#
#
#
WaveMinRayPosRightplots = plot(t_fineFor, WvMinRayRightForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Difference (z)",
    xflip=false); plot!(t_fineBack, WvMinRayRightBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvMinRayRightForXY,
    color="red", label = "Light Wave Position Difference (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvMinRayRightBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", linewidth=3,
    ylabel="Kas100 Light Position, (Wave - Ray), Right-Wave",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    legend=:bottomright); display(WaveMinRayPosRightplots)
#
WaveMinRayPosLeftplots = plot(t_fineFor, WvMinRayLeftForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Difference (z)",
    xflip=false); plot!(t_fineBack, WvMinRayLeftBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvMinRayLeftForXY,
    color="red", label = "Light Wave Position Difference (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvMinRayLeftBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", linewidth=3,
    ylabel="Kas100 Light Position, (Wave - Ray), Left-Wave",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    legend=:bottomright); display(WaveMinRayPosLeftplots)



# ==============================



# Now compute the METRIC, and its Frac CHANGES, for the TRAVELING Waves:
#
Kas100gzzRightFineFor = [(Kas100metric(t_fineFor[1],WvRightForZ[1])[4])];
for stepN = 2:length(t_fineFor)
    append!(Kas100gzzRightFineFor,
        (Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[4]))
end
#
Kas100gzzRightFineBack = [(Kas100metric(t_fineBack[1],WvRightBackZ[1])[4])];
for stepN = 2:length(t_fineBack)
    append!(Kas100gzzRightFineBack,
        (Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[4]))
end
#
Kas100gzzLeftFineFor = [(Kas100metric(t_fineFor[1],WvLeftForZ[1])[4])];
for stepN = 2:length(t_fineFor)
    append!(Kas100gzzLeftFineFor,
        (Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[4]))
end
#
Kas100gzzLeftFineBack = [(Kas100metric(t_fineBack[1],WvLeftBackZ[1])[4])];
for stepN = 2:length(t_fineBack)
    append!(Kas100gzzLeftFineBack,
        (Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4]))
end
#
#
Kas100gzzRightFracChangeFor = append!([NaN],
    [(abs((Kas100gzzRightFineFor[stepN]/
    Kas100gzzRightFineFor[stepN-1])-1)) for stepN = 2:length(t_fineFor)])
@. Kas100gzzRightFracChangeFor[Kas100gzzRightFracChangeFor == 0 ] = NaN
#
Kas100gzzRightFracChangeBack = append!([NaN],
    [(abs((Kas100gzzRightFineBack[stepN]/
    Kas100gzzRightFineBack[stepN-1])-1)) for stepN = 2:length(t_fineBack)])
@. Kas100gzzRightFracChangeBack[Kas100gzzRightFracChangeBack == 0 ] = NaN
#
Kas100gzzLeftFracChangeFor = append!([NaN],
    [(abs((Kas100gzzLeftFineFor[stepN]/
    Kas100gzzLeftFineFor[stepN-1])-1)) for stepN = 2:length(t_fineFor)])
@. Kas100gzzLeftFracChangeFor[Kas100gzzLeftFracChangeFor == 0 ] = NaN
#
Kas100gzzLeftFracChangeBack = append!([NaN],
    [(abs((Kas100gzzLeftFineBack[stepN]/
    Kas100gzzLeftFineBack[stepN-1])-1)) for stepN = 2:length(t_fineBack)])
@. Kas100gzzLeftFracChangeBack[Kas100gzzLeftFracChangeBack == 0 ] = NaN
#
#
# Now Plot the Fractional Metric Changes for the Traveling Wavefronts:
#              -------------------------         ========= ----------
#
Kas100gzzMetricChangePlot = plot(t_fineFor, Kas100gzzRightFracChangeFor,
    xflip=false, yaxis=:log10, color="cornflowerblue", linewidth=12,
    xlabel = "time", ylabel="Fractional Metric Change",
    label="Rightward-Propagating Wave"); plot!(t_fineBack,
    Kas100gzzRightFracChangeBack, color="blue", label="", linewidth=12,
    xflip=false); plot!(t_fineFor, Kas100gzzLeftFracChangeFor,
    xflip=false, yaxis=:log10, color="red", linewidth=3,
    label="Leftward-Propagating Wave",
    xlabel = "time"); plot!(t_fineBack, Kas100gzzLeftFracChangeBack,
    color="crimson", xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    xflip=false, linewidth=3, label=""); display(Kas100gzzMetricChangePlot)
#
Kas100gzzMetricChangeZoom = plot(t_fineFor, Kas100gzzRightFracChangeFor,
    xflip=false, yaxis=:log10, color="cornflowerblue", linewidth=12,
    xlabel = "time", ylabel="Fractional Metric Change",
    label="Rightward-Propagating Wave"); plot!(t_fineBack,
    Kas100gzzRightFracChangeBack, color="blue", label="", linewidth=12,
    xflip=false); plot!(t_fineFor,
    Kas100gzzLeftFracChangeFor, xflip=false, yaxis=:log10, color="red",
    label="Leftward-Propagating Wave", linewidth=3,
    xlabel = "time"); plot!(t_fineBack, Kas100gzzLeftFracChangeBack,
    color="crimson", xlim=(0.0,(20.0*tspanBackward[2])),
    xflip=false, label="", linewidth=3, minorticks=true,
    ylim=(1e-4,1e+0)); display(Kas100gzzMetricChangeZoom)
#



# ==============================



# NOW, Calculate and Plot out the WAVE Propation Speeds (which SHOULD = 1 !)
#
WaveSpeedRightFor = [0.0];
for stepN = 1:length(t_fineFor)
    TotVelVsNull = 0;
    TotVelVsNull = ((((WvPhaseDerivRightFor[stepN])^2)*
    ((Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[2])*
    (Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[4])/
    (-Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[1])))/
    ((kz^2)*(Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[4])))
    if (stepN==1)
        WaveSpeedRightFor[stepN] = TotVelVsNull
    else
        append!(WaveSpeedRightFor, TotVelVsNull)
    end
end
#
WaveSpeedRightBack = [0.0];
for stepN = 1:length(t_fineBack)
    TotVelVsNull = 0;
    TotVelVsNull = ((((WvPhaseDerivRightBack[stepN])^2)*
    ((Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[2])*
    (Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[4])/
    (-Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[1])))/
    ((kz^2)*(Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[4])))
    if (stepN==1)
        WaveSpeedRightBack[stepN] = TotVelVsNull
    else
        append!(WaveSpeedRightBack, TotVelVsNull)
    end
end
#
#
WaveSpeedLeftFor = [0.0];
for stepN = 1:length(t_fineFor)
    TotVelVsNull = 0;
    TotVelVsNull = ((((WvPhaseDerivLeftFor[stepN])^2)*
    ((Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[2])*
    (Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[4])/
    (-Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[1])))/
    ((kz^2)*(Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[4])))
    if (stepN==1)
        WaveSpeedLeftFor[stepN] = TotVelVsNull
    else
        append!(WaveSpeedLeftFor, TotVelVsNull)
    end
end
#
WaveSpeedLeftBack = [0.0];
for stepN = 1:length(t_fineBack)
    TotVelVsNull = 0;
    TotVelVsNull = ((((WvPhaseDerivLeftBack[stepN])^2)*
    ((Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2])*
    (Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4])/
    (-Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[1])))/
    ((kz^2)*(Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4])))
    if (stepN==1)
        WaveSpeedLeftBack[stepN] = TotVelVsNull
    else
        append!(WaveSpeedLeftBack, TotVelVsNull)
    end
end
#
#
# Now Produce Plots of the WAVE SPEEDS (w/Null Light Ray Speed), vs. time:
#                          -----------    --------------------
#
NullRaySpeed(t) = 1;
#
WaveSpeedRightplot = plot(t_fineFor, WaveSpeedRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas100 Wave Prop. Speed, Wave vs. Null Ray",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], tspanForward[2], label="Null Ray Speed",
    color="black"); display(WaveSpeedRightplot)
#
WaveSpeedRightZoom = plot(t_fineFor, WaveSpeedRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas100 Wave Prop. Speed, Wave vs. Null Ray",
    xlim=(0.0,(1200.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], (1200.0*tspanBackward[2]), label="Null Ray Speed",
    color="black"); display(WaveSpeedRightZoom)

WaveSpeedRightZoom2 = plot(t_fineFor, WaveSpeedRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas100 Wave Prop. Speed, Wave vs. Null Ray",
    xlim=(0.0,(50.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], (50.0*tspanBackward[2]), label="Null Ray Speed",
    color="black"); display(WaveSpeedRightZoom2)
#
WaveSpeedLeftplot = plot(t_fineFor, WaveSpeedLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas100 Wave Prop. Speed, Wave vs. Null Ray",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], tspanForward[2], label="Null Ray Speed",
    color="black"); display(WaveSpeedLeftplot)
#
WaveSpeedLeftZoom = plot(t_fineFor, WaveSpeedLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas100 Wave Prop. Speed, Wave vs. Null Ray",
    xlim=(0.0,(1200.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], (1200.0*tspanBackward[2]), label="Null Ray Speed",
    color="black"); display(WaveSpeedLeftZoom)
#
WaveSpeedLeftZoom2 = plot(t_fineFor, WaveSpeedLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas100 Wave Prop. Speed, Wave vs. Null Ray",
    xlim=(0.0,(50.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], (50.0*tspanBackward[2]), label="Null Ray Speed",
    color="black"); display(WaveSpeedLeftZoom2)
#


# ===============


# Finally, Calc the Differences of WAVE Propation Speeds vs. NULL Ray Speeds:
#
WaveSpeedMinusNullRightFor = [0.0];
for stepN = 1:length(t_fineFor)
    TotVelVsNull = 0;
    TotVelVsNull = (((((WvPhaseDerivRightFor[stepN])^2)*
    ((Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[2])*
    (Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[4])/
    (-Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[1])))/
    ((kz^2)*(Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN],WvRightForZ[stepN])[4])))-1.0)
    if (stepN==1)
        WaveSpeedMinusNullRightFor[stepN] = abs(TotVelVsNull)
    else
        append!(WaveSpeedMinusNullRightFor, abs(TotVelVsNull))
    end
end
@. WaveSpeedMinusNullRightFor[WaveSpeedMinusNullRightFor == 0 ] = NaN
#
WaveSpeedMinusNullRightBack = [0.0];
for stepN = 1:length(t_fineBack)
    TotVelVsNull = 0;
    TotVelVsNull = (((((WvPhaseDerivRightBack[stepN])^2)*
    ((Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[2])*
    (Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[4])/
    (-Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[1])))/
    ((kz^2)*(Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN],WvRightBackZ[stepN])[4])))-1.0)
    if (stepN==1)
        WaveSpeedMinusNullRightBack[stepN] = abs(TotVelVsNull)
    else
        append!(WaveSpeedMinusNullRightBack, abs(TotVelVsNull))
    end
end
@. WaveSpeedMinusNullRightBack[WaveSpeedMinusNullRightBack == 0 ] = NaN
#
#
WaveSpeedMinusNullLeftFor = [0.0];
for stepN = 1:length(t_fineFor)
    TotVelVsNull = 0;
    TotVelVsNull = (((((WvPhaseDerivLeftFor[stepN])^2)*
    ((Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[2])*
    (Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[4])/
    (-Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[1])))/
    ((kz^2)*(Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[2]) +
    (kxy^2)*(Kas100metric(t_fineFor[stepN],WvLeftForZ[stepN])[4])))-1.0)
    if (stepN==1)
        WaveSpeedMinusNullLeftFor[stepN] = abs(TotVelVsNull)
    else
        append!(WaveSpeedMinusNullLeftFor, abs(TotVelVsNull))
    end
end
@. WaveSpeedMinusNullLeftFor[WaveSpeedMinusNullLeftFor == 0 ] = NaN
#
WaveSpeedMinusNullLeftBack = [0.0];
for stepN = 1:length(t_fineBack)
    TotVelVsNull = 0;
    TotVelVsNull = (((((WvPhaseDerivLeftBack[stepN])^2)*
    ((Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2])*
    (Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4])/
    (-Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[1])))/
    ((kz^2)*(Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2]) +
    (kxy^2)*(Kas100metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4])))-1.0)
    if (stepN==1)
        WaveSpeedMinusNullLeftBack[stepN] = abs(TotVelVsNull)
    else
        append!(WaveSpeedMinusNullLeftBack, abs(TotVelVsNull))
    end
end
@. WaveSpeedMinusNullLeftBack[WaveSpeedMinusNullLeftBack == 0 ] = NaN
#
#
# Now Produce Plots of the WAVE SPEEDS vs. Null Light Ray Speeds, vs. time:
#                          -----------     ---------------------
#
WaveSpeedMinusNullRightplot = plot(t_fineFor, WaveSpeedMinusNullRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedMinusNullRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas100 Wave Prop. Speed |Wave - Null Ray|",
    xlim=(tspanBackward[2],tspanForward[2]), yaxis=:log10, minorticks=true,
    label = "", legend=:topright); display(WaveSpeedMinusNullRightplot)
#
WaveSpeedMinusNullRightZoom = plot(t_fineFor, WaveSpeedMinusNullRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedMinusNullRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas100 Wave Prop. Speed |Wave - Null Ray|",
    yaxis=:log10, xlim=(0.0,(100.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:bottomright); display(WaveSpeedMinusNullRightZoom)
#
WaveSpeedMinusNullLeftplot = plot(t_fineFor, WaveSpeedMinusNullLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedMinusNullLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas100 Wave Prop. Speed |Wave - Null Ray|",
    xlim=(tspanBackward[2],tspanForward[2]), yaxis=:log10, minorticks=true,
    label = "", legend=:topright); display(WaveSpeedMinusNullLeftplot)
#
WaveSpeedMinusNullLeftZoom = plot(t_fineFor, WaveSpeedMinusNullLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedMinusNullLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas100 Wave Prop. Speed |Wave - Null Ray|",
    yaxis=:log10, xlim=(0.0,(100.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:bottomright); display(WaveSpeedMinusNullLeftZoom)
#


#######################################################################



### PROGRAM DONE, so Save the Plots to PDF (and/or png) files,
###   save the key Data Files, echo the Data Values of Interest, & SIGN OFF!



WaveDivRayDeviations = filter(!isnan,union(WvDivRayRightForZ,WvDivRayRightBackZ,
                                        WvDivRayLeftForZ,WvDivRayLeftBackZ))
#
WaveSpeedMinusNullDevs = filter(!isnan,union(WaveSpeedMinusNullRightFor,
                                            WaveSpeedMinusNullRightBack,
                                            WaveSpeedMinusNullLeftFor,
                                            WaveSpeedMinusNullLeftBack))
#
#
#println("")
#println("(C_Vel_Norm, C_Position_Orthog) = ",(C_Vel_Norm, C_Position_Orthog))
println("")
println("findmax(WaveDivRayDeviations,WaveSpeedMinusNullDevs) = ",
    (findmax(WaveDivRayDeviations)[1],findmax(WaveSpeedMinusNullDevs)[1]))
println("")
#
#
OptimArr = ["  findmax(WaveDivRayDeviations)[1] = ",
            findmax(WaveDivRayDeviations)[1],
            "  findmax(WaveSpeedMinusNullDevs)[1] = ",
            findmax(WaveSpeedMinusNullDevs)[1]]
#
open(string(FilesDir, "WaveOptim_Parameters.text"), "w") do file
    writedlm(string(FilesDir, "WaveOptim_Parameters.text"), OptimArr)
end


# =========


# PNG pics have Lower Resolution but take up MUCH LESS SPACE than PDF:
#
savefig(DerivPlot, string(FilesDir, "Kas100_Deriv_Plot.pdf"))
savefig(FnPlot, string(FilesDir, "Kas100_Function_Plot.pdf"))
savefig(DataPtswInterpCosFnPlot, string(FilesDir, "DatawInterpCosFnPlot.png"))
savefig(DataPtswInterpCosFnPlotZoom, string(FilesDir, "DatawInterpCosFnZoom.pdf"))
savefig(DataPtswInterpSinFnPlot, string(FilesDir, "DatawInterpSinFnPlot.png"))
savefig(DataPtswInterpSinFnPlotZoom, string(FilesDir, "DatawInterpSinFnZoom.pdf"))
savefig(PhasePlot, string(FilesDir, "PhasePlot.png"))
savefig(PhaseZoom, string(FilesDir, "PhaseZoom.pdf"))
savefig(PhaseDerivPlot, string(FilesDir, "PhaseDerivPlot.png"))
savefig(PhaseDerivZoom, string(FilesDir, "PhaseDerivZoom.pdf"))
savefig(WaveRayPosZplots, string(FilesDir, "WaveRayPosZplots.png"))
savefig(WaveRayPosXYplots, string(FilesDir, "WaveRayPosXYplots.png"))
savefig(Kas100gzzMetricChangePlot, string(FilesDir, "Kas100gzzMetricChange.png"))
savefig(Kas100gzzMetricChangeZoom, string(FilesDir, "Kas100gzzMetricChangeZoom.pdf"))
savefig(WaveDivRayPosRightplots, string(FilesDir, "WaveDivRayPosRight.png"))
savefig(WaveDivRayPosRightZoom, string(FilesDir, "WaveDivRayPosRtZoom.pdf"))
savefig(WaveDivRayPosLeftplots, string(FilesDir, "WaveDivRayPosLeft.png"))
savefig(WaveDivRayPosLeftZoom, string(FilesDir, "WaveDivRayPosLeftZoom.png"))
savefig(WaveMinRayPosRightplots, string(FilesDir, "WaveMinRayPosRight.png"))
savefig(WaveMinRayPosLeftplots, string(FilesDir, "WaveMinRayPosLeft.pdf"))
savefig(WaveSpeedRightplot, string(FilesDir, "WaveSpeedRight.png"))
savefig(WaveSpeedRightZoom, string(FilesDir, "WaveSpeedRightZoom.pdf"))
savefig(WaveSpeedRightZoom2, string(FilesDir, "WaveSpeedRightZoom2.pdf"))
savefig(WaveSpeedLeftplot, string(FilesDir, "WaveSpeedLeft.png"))
savefig(WaveSpeedLeftZoom, string(FilesDir, "WaveSpeedLeftZoom.pdf"))
savefig(WaveSpeedLeftZoom2, string(FilesDir, "WaveSpeedLeftZoom2.pdf"))
savefig(WaveSpeedMinusNullRightplot, string(FilesDir, "WaveSpeedMinNullRt.png"))
savefig(WaveSpeedMinusNullRightZoom, string(FilesDir, "WaveSpeedMinNullRtZoom.pdf"))
savefig(WaveSpeedMinusNullLeftplot, string(FilesDir, "WaveSpeedMinNullLeft.png"))
savefig(WaveSpeedMinusNullLeftZoom, string(FilesDir, "WaveSpeedMinNullLeftZoom.pdf"))
#


# =========


open(string(FilesDir, "Kas100_RtWv_Delgzz.text"), "w") do file
    writedlm(string(FilesDir, "Kas100_RtWv_Delgzz.text"),
    Kas100gzzRightFracChangeBack[(end-1000):end])
end
open(string(FilesDir, "Kas100_LftWv_Delgzz.text"), "w") do file
    writedlm(string(FilesDir, "Kas100_LftWv_Delgzz.text"),
    Kas100gzzLeftFracChangeBack[(end-1000):end])
end
open(string(FilesDir, "WvSpeedRtBack.text"), "w") do file
    writedlm(string(FilesDir, "WvSpeedRtBack.text"),
    WaveSpeedRightBack[(end-1000):end])
end
open(string(FilesDir, "WvSpeedLftBack.text"), "w") do file
    writedlm(string(FilesDir, "WvSpeedLftBack.text"),
    WaveSpeedLeftBack[(end-1000):end])
end
open(string(FilesDir, "WvSpdMin1_RtBack.text"), "w") do file
    writedlm(string(FilesDir, "WvSpdMin1_RtBack.text"),
    WaveSpeedMinusNullRightBack[(end-1000):end])
end
open(string(FilesDir, "WvSpdMin1_LftBack.text"), "w") do file
    writedlm(string(FilesDir, "WvSpdMin1_LftBack.text"),
    WaveSpeedMinusNullLeftBack[(end-1000):end])
end


# =========


# END the Plotting Section for the Finely-Sampled Physics Runs:
#
end


# =========


SoundCount = 1;
while SoundCount <= 5
    println("\007")
    global SoundCount += 1
end
#
println("Numerical Integration Analysis Completed, Thanks for Playing!")
println("")


#######################################################################


==> Supplemental_2--Kas2323n13--arXiv_Paper--Bochner.txt <==
# ======================================================================
# Main article information:
# ----------------------------
#
# Author: Brett Bochner
# Title: Electromagnetic wave propagation in general Kasner-like metrics
# Author Email Addresses: Brett.D.Bochner@hofstra.edu,
#                         brett_Bochner@alum.mit.edu
# Author Affiliation: Department of Physics and Astronomy,
#                     Hofstra University, Hempstead, NY 11549
#
# This File: Supplemental File #2 of 2 (Kasner {2/3. 2/3. -1/3} metric)
#
# ======================================================================



# ====================================================
# This file runs in the Julia programming language
#    (v. 1.4.2-1 and later), with file extenion ".jl".
# ====================================================


# Calculating 2 "Nearly-Orthogonal" 2nd-Ord Soln's for Wave Propagation
#   in the Kasner (2/3, 2/3, -1/3) Metric!


#######################################################################


### Program Initialization:
#
using Pkg
using Plots
#
using DelimitedFiles
using BSON
using LinearAlgebra
using FiniteDiff
using FiniteDifferences
using ForwardDiff
using SparseDiffTools
#
using SpecialFunctions
#using Nemo
#using ArbNumerics
#
using DifferentialEquations
using OrdinaryDiffEq
using DiffEqBase


#######################################################################


### Specify the Program Parameters:
### ==============================

# First, the LOGICAL Parameters...
#            =======

# Do a Fine-Sampled Physics run, OR a Large-time Orthonormality setup:
Fine_Sampled_Physics_Run = true
#Fine_Sampled_Physics_Run = false


# Use NON-STIFF (Vern9) or STIFF (TBD!) Solver:
#Non_Stiff_Solver_OK = true
Non_Stiff_Solver_OK = false
#
Radau_Not_Rodas = true
#Radau_Not_Rodas = false
#


# Working on Home Computer or Office Computer:
Home_NOT_Office = true
#Home_NOT_Office = false
#
if (Home_NOT_Office == true)
    FilesDir = "C:\\Data Zone\\dalcson_MIT_folder\\physics_calcs_dir\\My_Research_and_Pubs_folder\\Horizon_2012-2021_Research\\Julia_Horizon_Codes\\Saved_Solns\\"
else
    FilesDir = "C:\\Users\\phybdb\\Desktop\\Julia_Horizon_Research_Files\\Saved_Solns\\"
end


# =======


# Now, the NUMERICAL Parameters...
#          =========

# Note that the DEFAULT value for "BigFloat" is setprecision(256):
#
# setprecision(256)



# E & M Wavenumbers (w/ z-axis ALWAYS being the "unique" direction):
#
kxy = 1.2
kz = 0.75
#
WaveNums = [kxy,kz]



if (Fine_Sampled_Physics_Run != true)

# Define the Temporal Locations for the key Integration & Wavefront times:
#
# The preliminary "Orthonormalization Run", Getting the Early-Time Init Cond's:
    tLow = 4.0
    tmid = 100000.0
    tHigh = 100010.0
#    tmid = 50000.0
#    tHigh = 50010.0
#
    tspanForward = (tmid, tHigh)
    tspanBackward = (tmid, tLow)
#


# Define the "Initial" (LARGE t=tmid) Cond's for "Sin-like" & "Cos-like" soln's:
#
    vInitCos = [0.0]
    xInitCos = [1.0]
#
# => And Introduce 2 Modifiable Parameters for Orthogonality & Normalization!
#                                              -------------   -------------
# ===> {Noting that the LARGE-t behavior of these Kasner (2/3, 2/3, -1/3)
#       Soln's are f(t) = Cos/Sin[(3/4) * kz * t^(4/3)] ,
#                 f'(t) = {[kz*(t^1/3)] * [-Sin/Cos]("...")} :  }
#
    C_Vel_Norm = kz*(tmid^(1.0/3.0))
    C_Position_Orthog = 0.0
#
    vInitSin = [(1.0*C_Vel_Norm)]
    xInitSin = [(0.0+C_Position_Orthog)]
#
    InitCondsCos = [vInitCos[1],xInitCos[1]]
    InitCondsSin = [vInitSin[1],xInitSin[1]]
#
    fineStepSize = 0.1


# Finally, WRITE OUT all of these Program Parameters to a file:
#
    ParamArr = ["  Fine_Sampled_Physics_Run = ", Fine_Sampled_Physics_Run,
                "  Non_Stiff_Solver_OK = ", Non_Stiff_Solver_OK,
                "  Radau_Not_Rodas = ", Radau_Not_Rodas,
                "  Home_NOT_Office = ", Home_NOT_Office,
                "  kxy = ", kxy, "  kz = ", kz,
                "  tLow = ", tLow, "  tmid = ", tmid, "  tHigh = ", tHigh,
                "  vInitCos = ", vInitCos, "  xInitCos = ", xInitCos,
                "  vInitSin = ", vInitSin, "  xInitSin = ", xInitSin,
                "  fineStepSize = ", fineStepSize]
#
    open(string(FilesDir, "Kas2323N13_Run_Parameters.text"), "w") do file
        writedlm(string(FilesDir, "Kas2323N13_Run_Parameters.text"), ParamArr)
    end


else


# For the Key Physics runs, following the Wave Propagation to t => 0 :
#
    tLow = 0.0001
    tmid = 5.0
    tHigh = 20.0
#    tHigh = 50.0
#
    tspanForward = (tmid, tHigh)
    tspanBackward = (tmid, tLow)


# => Results (for tmid=5!) of Init Conds from the Large-tmid Prelim Run:
#
    vInitCos = [1.0]
    xInitCos = [0.20295287069816267]
#
    vInitSin = [0.30299074210224786]
    xInitSin = [-0.9959786233586375]
#
    InitCondsCos = [vInitCos[1],xInitCos[1]]
    InitCondsSin = [vInitSin[1],xInitSin[1]]


# For SMALL Metric jumps as t=>0, use the FINEST Step Size possible:
#
#    fineStepSize = 0.0001/200.0 # (Office PC can't handle FineStepSize = 1e-7)
###    fineStepSize = 0.0001/100.0
###    fineStepSize = 0.0001/50.0
#    fineStepSize = 0.0001/20.0
#    fineStepSize = 0.0001/10.0 # (Laptop can't handle FineStepSize = 1e-6)
    fineStepSize = 0.0001/5.0
#
#    fineStepSize = (tspanBackward[2]/1000.0)
#    fineStepSize = (tspanBackward[2]/25.0)


# Finally, WRITE OUT all of these Program Parameters to a file:
#
    ParamArr = ["  Fine_Sampled_Physics_Run = ", Fine_Sampled_Physics_Run,
                "  Non_Stiff_Solver_OK = ", Non_Stiff_Solver_OK,
                "  Radau_Not_Rodas = ", Radau_Not_Rodas,
                "  Home_NOT_Office = ", Home_NOT_Office,
                "  kxy = ", kxy, "  kz = ", kz,
                "  tLow = ", tLow, "  tmid = ", tmid, "  tHigh = ", tHigh,
                "  vInitCos = ", vInitCos, "  xInitCos = ", xInitCos,
                "  vInitSin = ", vInitSin, "  xInitSin = ", xInitSin,
                "  fineStepSize = ", fineStepSize]
#
    open(string(FilesDir, "Kas2323N13_Run_Parameters.text"), "w") do file
        writedlm(string(FilesDir, "Kas2323N13_Run_Parameters.text"), ParamArr)
    end

end



#######################################################################



### Define all Program Functions:


# Use 2nd/4th-Order vs. Coupled 1st-Order Eq's, for Non-Stiff vs. Stiff cases:
#
function Kas2323N13EzDfEq2ndOrd!(ddu,du,u,p,t)
    kxy = p[1]
    kz = p[2]
    ddu[1] = (du[1]/(3.0*t)) - (((kxy^2)/(t^(4.0/3.0))) + ((kz^2)*(t^(2.0/3.0))))*u[1]
end
#
function Kas2323N13Ez2ndOrdAsCpld1st!(du,u,p,t)
    kxy = p[1]
    kz = p[2]
    du[1] = (u[1]/(3.0*t)) - (((kxy^2)/(t^(4.0/3.0))) + ((kz^2)*(t^(2.0/3.0))))*u[2]
    du[2] = u[1]
end



# Now use the General Relativistic info for this particular Metric:
#
#function Kas100metric(t,z)
#    gtt = -1.0
#    gxx = 1.0
#    gyy = 1.0
#    gzz = t^2
#    return [gtt,gxx,gyy,gzz]
#end
#
function Kas2323n13metric(t,z)
    gtt = -1.0
    gxx = t^(4.0/3.0)
    gyy = t^(4.0/3.0)
    gzz = t^(-2.0/3.0)
    return [gtt,gxx,gyy,gzz]
end



# Set up the Sound Fn for Playing Audio at key Program Milestones:
#
function Play_A_Tune(SoundFileName1)
    script = ```\$sound = New-Object System.Media.SoundPlayer\;
                \$sound.SoundLocation = \& \"$SoundFileName1\" \;
                \$sound.Play\(\)```
    run(`powershell /c $script`)
end



#######################################################################



### Set up and Solve the Diff-Eq Problem:


### RUN it!
#
println("")
println("Calculation Has Begun... WORKING...")
println("")
#
Play_A_Tune("C:\\JuliaPro\\Star_Trek_Spock--Computing.wav")
sleep(1.05)
Play_A_Tune("C:\\JuliaPro\\Star_Trek_Majel--Working.wav")
sleep(1.1)
#


# =======


if (Non_Stiff_Solver_OK == true)


#
probForEzCos = SecondOrderODEProblem(Kas2323N13EzDfEq2ndOrd!,vInitCos,xInitCos,tspanForward,WaveNums)
probBackEzCos = SecondOrderODEProblem(Kas2323N13EzDfEq2ndOrd!,vInitCos,xInitCos,tspanBackward,WaveNums)
#
probForEzSin = SecondOrderODEProblem(Kas2323N13EzDfEq2ndOrd!,vInitSin,xInitSin,tspanForward,WaveNums)
probBackEzSin = SecondOrderODEProblem(Kas2323N13EzDfEq2ndOrd!,vInitSin,xInitSin,tspanBackward,WaveNums)
#

#
@time solForCos = DifferentialEquations.solve(probForEzCos, Vern9(),
    dense=true, reltol=1e-14, abstol=1e-14, maxiters = 1e7, progress=true)
@time solBackCos = DifferentialEquations.solve(probBackEzCos, Vern9(),
    dense=true, reltol=1e-14, abstol=1e-14, maxiters = 1e7, progress=true)
#
@time solForSin = DifferentialEquations.solve(probForEzSin, Vern9(),
    dense=true, reltol=1e-14, abstol=1e-14, maxiters = 1e7, progress=true)
@time solBackSin = DifferentialEquations.solve(probBackEzSin, Vern9(),
    dense=true, reltol=1e-14, abstol=1e-14, maxiters = 1e7, progress=true)
#



else



#
probForEzCos = ODEProblem(Kas2323N13Ez2ndOrdAsCpld1st!,InitCondsCos,tspanForward,WaveNums)
probBackEzCos = ODEProblem(Kas2323N13Ez2ndOrdAsCpld1st!,InitCondsCos,tspanBackward,WaveNums)
#
probForEzSin = ODEProblem(Kas2323N13Ez2ndOrdAsCpld1st!,InitCondsSin,tspanForward,WaveNums)
probBackEzSin = ODEProblem(Kas2323N13Ez2ndOrdAsCpld1st!,InitCondsSin,tspanBackward,WaveNums)
#


  if (Radau_Not_Rodas == true)
#
    @time solForCos = DifferentialEquations.solve(probForEzCos, RadauIIA5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 1e7, progress=true)
#
    @time solBackCos = DifferentialEquations.solve(probBackEzCos, RadauIIA5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 1e7, progress=true)
#
    @time solForSin = DifferentialEquations.solve(probForEzSin, RadauIIA5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 1e7, progress=true)
#
    @time solBackSin = DifferentialEquations.solve(probBackEzSin, RadauIIA5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 1e7, progress=true)
#
  else
#
    @time solForCos = DifferentialEquations.solve(probForEzCos, Rodas5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 1e7, progress=true)
#
    @time solBackCos = DifferentialEquations.solve(probBackEzCos, Rodas5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 1e7, progress=true)
#
    @time solForSin = DifferentialEquations.solve(probForEzSin, Rodas5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 1e7, progress=true)
#
    @time solBackSin = DifferentialEquations.solve(probBackEzSin, Rodas5(),
        dense=true, reltol=1e-18, abstol=1e-18, maxiters = 1e7, progress=true)
#
  end


end


# =======


Play_A_Tune("C:\\JuliaPro\\Star_Trek--Spock--Computer_Flawless.wav")
sleep(1.75)
Play_A_Tune("C:\\JuliaPro\\Star_Trek--Kirk--Computer_Disengage.wav")
sleep(1.35)
println("")



#
solBackt5Arr = ["  vInit_solBackCos(t=5.0) : ", 1.0,
    "  xInit_solBackCos(t=5.0) : ", ((solBackCos(5.0)[2])/(solBackCos(5.0)[1])),
    "  vInit_solBackSin(t=5.0) : ", ((solBackSin(5.0)[1])/(solBackCos(5.0)[1])),
    "  xInit_solBackSin(t=5.0) : ", ((solBackSin(5.0)[2])/(solBackCos(5.0)[1])),
    "", "(...Noting that all of the above are NORMALIZED by solBackCos(5.0)[1] !)"]
#
open(string(FilesDir, "solBackt5_Data.text"), "w") do file
    writedlm(string(FilesDir, "solBackt5_Data.text"), solBackt5Arr)
end
println("")
println("solBackCos(5.0)/(solBackCos(5.0)[1]) = ",
        ((solBackCos(5.0)/(solBackCos(5.0)[1]))))
println("")
println("solBackSin(5.0)/(solBackCos(5.0)[1]) = ",
        ((solBackSin(5.0)/(solBackCos(5.0)[1]))))
println("")
#



# BEGIN the Plotting Section for the Finely-Sampled Physics Runs:
#
if (Fine_Sampled_Physics_Run == true)



TvalsForCos = getindex.(solForCos.t, 1)
FprimeOfTForCos = getindex.(solForCos.u, 1)
FofTForCos = getindex.(solForCos.u, 2)
#
TvalsBackCos = getindex.(solBackCos.t, 1)
FprimeOfTBackCos = getindex.(solBackCos.u, 1)
FofTBackCos = getindex.(solBackCos.u, 2)
#
#
TvalsForSin = getindex.(solForSin.t, 1)
FprimeOfTForSin = getindex.(solForSin.u, 1)
FofTForSin = getindex.(solForSin.u, 2)
#
TvalsBackSin = getindex.(solBackSin.t, 1)
FprimeOfTBackSin = getindex.(solBackSin.u, 1)
FofTBackSin = getindex.(solBackSin.u, 2)



### WRITE it!
#
#
BSON.@save string(FilesDir, "SolnForwardCos.bson") solForCos
BSON.@save string(FilesDir, "SolnBackwardCos.bson") solBackCos
#
BSON.@save string(FilesDir, "SolnForwardSin.bson") solForSin
BSON.@save string(FilesDir, "SolnBackwardSin.bson") solBackSin


#######################################################################


# Now Set up the FINE-SAMPLING arrays & Calc the INTERPOLATION Function Resids:
#
fineForStepsWOends = BigInt((tspanForward[2]-tspanForward[1]) ÷ fineStepSize)
fineBackStepsWOends = BigInt((tspanBackward[1]-tspanBackward[2]) ÷ fineStepSize)
#
t_fineFor = append!(append!([tspanForward[1]],
    [(tspanForward[1] + (stepN*fineStepSize)) for stepN = 1:fineForStepsWOends]),
    [tspanForward[2]])
#
t_fineBack = append!(append!([tspanBackward[1]],
    [(tspanBackward[1] - (stepN*fineStepSize)) for stepN = 1:fineBackStepsWOends]),
    [tspanBackward[2]])


# Now, Interpolate the Diff-Eq Solutions for these Fine Time Steps:
#
fineFnForCos = [solForCos(time)[2] for time in t_fineFor]
fineFnBackCos = [solBackCos(time)[2] for time in t_fineBack]
#
fineDerivForCos = [solForCos(time)[1] for time in t_fineFor]
fineDerivBackCos = [solBackCos(time)[1] for time in t_fineBack]
#
fineFnForSin = [solForSin(time)[2] for time in t_fineFor]
fineFnBackSin = [solBackSin(time)[2] for time in t_fineBack]
#
fineDerivForSin = [solForSin(time)[1] for time in t_fineFor]
fineDerivBackSin = [solBackSin(time)[1] for time in t_fineBack]
#


# SAVE these FINE Time Array "Function Interpolation" data arrays to Files:
#
#open(string(FilesDir, "InterpForward--TIME.text"), "w") do file
#    writedlm(string(FilesDir, "InterpForward--TIME.text"), t_fineFor)
#end
#open(string(FilesDir, "InterpBackward--TIME.text"), "w") do file
#    writedlm(string(FilesDir, "InterpBackward--TIME.text"), t_fineBack)
#end
#open(string(FilesDir, "InterpForward--Cos.text"), "w") do file
#    writedlm(string(FilesDir, "InterpForward--Cos.text"), fineFnForCos)
#end
#open(string(FilesDir, "InterpBackward--Cos.text"), "w") do file
#    writedlm(string(FilesDir, "InterpBackward--Cos.text"), fineFnBackCos)
#end
#open(string(FilesDir, "InterpForward--Sin.text"), "w") do file
#    writedlm(string(FilesDir, "InterpForward--Sin.text"), fineFnForSin)
#end
#open(string(FilesDir, "InterpBackward--Sin.text"), "w") do file
#    writedlm(string(FilesDir, "InterpBackward--Sin.text"), fineFnBackSin)
#end
#


#######################################################################


# Now Produce the Plots of the INTEGRATED Functions and Derivatives:
#
### Generating the "Continuous" plots of the f(t) and df/dt Diff-Eq Soln's:
#
DerivPlot = plot(solForCos, vars=(0,1), xlim=(0.0,tspanForward[2]),
    xlabel=("time"), ylabel="df/dt", color="blue", xflip=false,
    label = "Kas2323N13 Deriv w/\"Cosine\" t=5 Conds"); plot!(solBackCos,
    vars=(0,1), xlim=(0.0,tspanForward[2]), label = "", color="blue",
    xflip=false); plot!(solForSin, vars=(0,1), xlim=(0.0,tspanForward[2]),
    xlabel=("time"), ylabel="df/dt", color="red", xflip=false,
    label = "Kas2323N13 Deriv w/\"Sine\" t=5 Conds",
    ylim=(-3.0,3.0)); plot!(solBackSin, vars=(0,1),
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    label = "", color="red", xflip=false); display(DerivPlot)

FnPlot = plot(solForCos, vars=(0,2), xlim=(0.0,tspanForward[2]),
    ylabel="f(t)", color="blue", xflip=false,
    label = "Kas2323N13 Fn w/\"Cosine\" t=5 Conds"); plot!(solBackCos,
    vars=(0,2), xlim=(0.0,tspanForward[2]), color="blue", xlabel="time",
    label = "", xflip=false); plot!(solForSin, vars=(0,2),
    xlim=(0.0,tspanForward[2]), label = "Kas2323N13 Fn w/\"Sine\" t=5 Conds",
    xlabel=("time"), ylabel="f(t)", color="red", xflip=false,
    ylim=(-2.0,2.0)); plot!(solBackSin, vars=(0,2),
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    label = "", color="red", xflip=false); display(FnPlot)


# Generating the plots of DISCRETE Pts with INTERPOLATIONS:
#
DataPtswInterpCosFnPlot = plot(solForCos, linewidth=12, vars=(0,2),
    xlim=(0.0,tspanForward[2]), ylabel="f(t)", color="red",
    label = "Kas2323N13 Fn w/\"Cosine\" t=5 Conds",
    xflip=false); plot!(solBackCos, linewidth=12, vars=(0,2),
    xlim=(0.0,tspanForward[2]), label = "", xlabel="time", color="crimson",
    xflip=false); plot!(t_fineFor, fineFnForCos, xlim=(0.0,tspanForward[2]),
    linewidth=3, label = "Interpolation", color="cornflowerblue",
    xflip=false, ylim=(-2.0,2.0)); plot!(t_fineBack, fineFnBackCos,
    xlim=(tspanBackward[2],tspanForward[2]),
    label = "", color="blue", linewidth=3, minorticks=true,
    xflip=false); display(DataPtswInterpCosFnPlot)
#
DataPtswInterpCosFnPlotZoom = scatter(solForCos, vars=(0,2),
    label = "Kas2323N13 Fn w/\"Cosine\" t=5 Conds", ylabel="f(t)", color="red",
    xflip=false); scatter!(solBackCos, vars=(0,2), label = "", xlabel="time",
    color="red", xflip=false); plot!(t_fineFor, fineFnForCos,
    label = "Interpolation", color="blue", linewidth=3,
    xflip=false, ylim=(-2.0,2.0)); plot!(t_fineBack, fineFnBackCos,
    xlim=(0.0,(1000.0*tspanBackward[2])), minorticks=true,
    label = "", color="blue", linewidth=3,
    xflip=false); display(DataPtswInterpCosFnPlotZoom)
#
DataPtswInterpSinFnPlot = plot(solForSin, linewidth=12, vars=(0,2),
    xlim=(0.0,tspanForward[2]), ylabel="f(t)",
    label = "Kas2323N13 Fn w/\"Sine\" t=5 Conds", color="cornflowerblue",
    xflip=false); plot!(solBackSin, vars=(0,2), linewidth=12,
    xlim=(0.0,tspanForward[2]), label = "", xlabel="time", color="blue",
    xflip=false); plot!(t_fineFor, fineFnForSin, xlim=(0.0,tspanForward[2]),
    label = "Interpolation", color="red", linewidth=3, xflip=false,
    ylim=(-2.0,2.0)); plot!(t_fineBack, fineFnBackSin,
    xlim=(tspanBackward[2],tspanForward[2]),
    label = "", color="crimson", linewidth=3, minorticks=true,
    xflip=false); display(DataPtswInterpSinFnPlot)
#
DataPtswInterpSinFnPlotZoom = scatter(solForSin, vars=(0,2),
    ylabel="f(t)", label = "Kas2323N13 Fn w/\"Sine\" t=5 Conds",
    color="red", xflip=false); scatter!(solBackSin, vars=(0,2),
    label = "", xlabel="time", color="red",
    xflip=false); plot!(t_fineFor, fineFnForSin,
    label = "Interpolation", color="blue", xflip=false,
    ylim=(-2.0,2.0)); plot!(t_fineBack, fineFnBackSin, minorticks=true,
    xlim=(0.0,(1000.0*tspanBackward[2])), label = "", color="blue",
    xflip=false); display(DataPtswInterpSinFnPlotZoom)
#


#######################################################################


# NOW, Use the (Nearly-)Orthogonal Soln's for Wavefront Propagation calcs:
#                                             ---------------------
#
# => Made easier by the SEPARABILITY of the Soln's into f(t) & f(xy, z) !


# Defining the "Rightward-" and "Leftward-Propagating" Wavefront functions:
#
#  wvRight(t, xy, z) = [FofTCos*Sin((kxy*xy)+(kz*z))] - [FofTSin*Cos((kxy*xy)+(kz*z))]
#
#  wvLeft(t, xy, z)  = [FofTCos*Sin((kxy*xy)+(kz*z))] + [FofTSin*Cos((kxy*xy)+(kz*z))]


# Note that we DEFINE the Fn's as "Cos-like" (f=1, f'=0) & "Sin-like" (f=0)
#  at t = tmid, thus we AUTOMATICALLY need initial sin/cos phases of ZERO for:
#                                           ----------------------
#      wvRight(t=tmid, xy=0, z=0) = wvLeft(t=tmid, xy=0, z=0) = 0
#
# (...though note we MAY have "loss of generality" assuming phase=0 at z=0,
#     since the Kuang-Li-Liang metric is invariant in (t-z), NOT z alone!)


# At all other t values, we have wv = 0 at:
#
# For wvRight/wvLeft:
#                 WvPhase = ((kxy*XY) + (kz*Z)) = atan(-/+ (FofTCos/FofTSin))
#
# AND: WvPhaseDeriv = ((kxy*(dXY/dt)) + (kz*(dZ/dt)))
#                           = (+/-) (FofTCos * FofTSin' - FofTCos' * FofTSin)
#                             -----------------------------------------------
#                                          FofTCos^2 + FofTSin^2
#
# ...though the SHARE of Wavefront XY-prop vs Z-Prop depends upon the METRIC!
#
#
#
# Calculating the PHASES (& Deriv's) from the t-Fn's, to be made up by Cos/Sin:
#
WvPhaseRightFor = @. atan(-fineFnForCos, fineFnForSin)
WvPhaseRightBack = @. atan(-fineFnBackCos, fineFnBackSin)
#
WvPhaseLeftFor = @. atan(fineFnForCos, fineFnForSin)
WvPhaseLeftBack = @. atan(fineFnBackCos, fineFnBackSin)
#
#
WvPhaseDerivRightFor = @. ((fineFnForCos*fineDerivForSin)-
    (fineDerivForCos*fineFnForSin))/((fineFnForCos^2)+(fineFnForSin^2))
#
WvPhaseDerivRightBack = @. ((fineFnBackCos*fineDerivBackSin)-
    (fineDerivBackCos*fineFnBackSin))/((fineFnBackCos^2)+(fineFnBackSin^2))
#
WvPhaseDerivLeftFor = @. -((fineFnForCos*fineDerivForSin)-
    (fineDerivForCos*fineFnForSin))/((fineFnForCos^2)+(fineFnForSin^2))
#
WvPhaseDerivLeftBack = @. -((fineFnBackCos*fineDerivBackSin)-
    (fineDerivBackCos*fineFnBackSin))/((fineFnBackCos^2)+(fineFnBackSin^2))
#
#
# Now Produce the Wavefront Phase & Phase-Deriv Plots:
#
#
PhasePlot = plot(t_fineFor, WvPhaseRightFor, color="cornflowerblue",
    label="Rightward Propagating Wave", xflip=false,
    ylabel = "Kas2323N13 Wavefront Phase",
    ylim=(-4.5,4.5)); plot!(t_fineBack, WvPhaseRightBack, color="blue",
    label="", xflip=false); plot!(t_fineFor, WvPhaseLeftFor,
    color="coral1", label="Leftward Propagating Wave", minorticks=true,
    xflip=false); plot!(t_fineBack, WvPhaseLeftBack, color="crimson",
    label="", xlabel="time", xlim=(tspanBackward[2],tspanForward[2]),
    xflip=false); display(PhasePlot)
#
PhaseZoom = plot(t_fineFor, WvPhaseRightFor, color="cornflowerblue",
    xlim=(0.0,(100.0*tspanBackward[2])), label="Rightward Propagating Wave",
    ylabel = "Kas2323N13 Wavefront Phase", xflip=false,
    ylim=(-4.5,4.5)); plot!(t_fineBack, WvPhaseRightBack, color="blue",
    label="", xflip=false); plot!(t_fineFor, WvPhaseLeftFor,
    color="coral1", label="Leftward Propagating Wave", minorticks=true,
    xflip=false); plot!(t_fineBack, WvPhaseLeftBack, color="crimson",
    label="", xlabel="time", xflip=false); display(PhaseZoom)
#
PhaseDerivPlot = plot(t_fineFor, WvPhaseDerivRightFor,
    color="cornflowerblue", label="Rightward Propagating Wave",
    ylabel = "Kas2323N13 Wavefront Phase Deriv",
    xflip=false); plot!(t_fineBack, WvPhaseDerivRightBack, label="",
    color="blue", xflip=false); plot!(t_fineFor, WvPhaseDerivLeftFor,
    color="coral1", label="Leftward Propagating Wave", minorticks=true,
    xflip=false); plot!(t_fineBack, WvPhaseDerivLeftBack, color="crimson",
    label="", xlabel="time", xlim=(tspanBackward[2],tspanForward[2]),
    xflip=false, ylim=(-3.0,3.0)); display(PhaseDerivPlot)
#
PhaseDerivZoom = plot(t_fineFor, WvPhaseDerivRightFor, color="cornflowerblue",
    xlim=(0.0,(3000.0*tspanBackward[2])), label="Rightward Propagating Wave",
    ylabel = "Kas2323N13 Wavefront Phase Deriv",
    xflip=false); plot!(t_fineBack, WvPhaseDerivRightBack, label="",
    color="blue", xflip=false); plot!(t_fineFor, WvPhaseDerivLeftFor,
    color="coral1", label="Leftward Propagating Wave",
    xflip=false); plot!(t_fineBack, WvPhaseDerivLeftBack,
    label="", color="crimson", xlabel="time", minorticks=true,
    xflip=false, ylim=(-3.0,3.0)); display(PhaseDerivZoom)


# ===============


# Now, in propagating the Wavefront "Perpendicularly", we have:
#
#     D(phi) = kxy*Dxy + kz*Dz  =>  Dxy = [D(phi) - kz*Dz] / kxy ;
#
# Thus MINIMIZING (w.r.t Dz): Dr^2 = gxy*(Dxy^2) + gzz*(Dz^2), we obtain:
#
#  => Dz =     D(phi) * gxy * kz           Dxy =    D(phi) * gzz * kxy
#          --------------------------  ,         --------------------------
#          ((kz^2)*gxy + (kxy^2)*gzz)            ((kz^2)*gxy + (kxy^2)*gzz)
#
# => w/ D(phi) = [ d(Phi)/dt * Dt ] (& Dt NEGATIVE for Backwards Integration!)
#
#
# * Noting the SENSIBLE Result that:  (Dz) / (Dx) = (gxy * kz)/(gzz * kx)
#                                     -----------------------------------
# (w/ "kxy, gxy" being a stand-in here for "kx, gxx" OR "ky, gyy", W.L.O.G.!)
#
#
# *** AND, noting that the metric terms MUST NOT CHANGE MUCH between steps!!!
#
# => ALSO, note that if Length Scale D(Grav) << Lambda_EM, then we need to
#    Sample the Time Steps at a rate MUCH SHORTER than an EM Wavelength!!
#
#  ===> The # of Time Steps in t_fineFor & t_fineBack might be VERY LARGE!!!
#
#
#
# So, Compute the Wavefront Spatial Locations from their Discrete Velocities:
#
WvRightForZ = [0.0];
for stepN = 2:length(t_fineFor)
    append!(WvRightForZ,
    (WvRightForZ[stepN-1] + ((fineStepSize*WvPhaseDerivRightFor[stepN-1])*
    ((kz*(Kas2323n13metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[2]))/((kz^2)*
    (Kas2323n13metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[4]))))))
end
#
WvRightBackZ = [0.0];
for stepN = 2:length(t_fineBack)
    append!(WvRightBackZ,
    (WvRightBackZ[stepN-1] + ((-fineStepSize*WvPhaseDerivRightBack[stepN-1])*
    ((kz*(Kas2323n13metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[2]))/((kz^2)*
    (Kas2323n13metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[4]))))))
end
#
WvLeftForZ = [0.0];
for stepN = 2:length(t_fineFor)
    append!(WvLeftForZ,
    (WvLeftForZ[stepN-1] + ((fineStepSize*WvPhaseDerivLeftFor[stepN-1])*
    ((kz*(Kas2323n13metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[2]))/((kz^2)*
    (Kas2323n13metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[4]))))))
end
#
WvLeftBackZ = [0.0];
for stepN = 2:length(t_fineBack)
    append!(WvLeftBackZ,
    (WvLeftBackZ[stepN-1] + ((-fineStepSize*WvPhaseDerivLeftBack[stepN-1])*
    ((kz*(Kas2323n13metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[2]))/((kz^2)*
    (Kas2323n13metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[4]))))))
end
#
#
WvRightForXY = [0.0];
for stepN = 2:length(t_fineFor)
    append!(WvRightForXY,
    (WvRightForXY[stepN-1] + ((fineStepSize*WvPhaseDerivRightFor[stepN-1])*
    ((kxy*(Kas2323n13metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[4]))/((kz^2)*
    (Kas2323n13metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN-1],WvRightForZ[stepN-1])[4]))))))
end
#
WvRightBackXY = [0.0];
for stepN = 2:length(t_fineBack)
    append!(WvRightBackXY,
    (WvRightBackXY[stepN-1] + ((-fineStepSize*WvPhaseDerivRightBack[stepN-1])*
    ((kxy*(Kas2323n13metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[4]))/((kz^2)*
    (Kas2323n13metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN-1],WvRightBackZ[stepN-1])[4]))))))
end
#
WvLeftForXY = [0.0];
for stepN = 2:length(t_fineFor)
    append!(WvLeftForXY,
    (WvLeftForXY[stepN-1] + ((fineStepSize*WvPhaseDerivLeftFor[stepN-1])*
    ((kxy*(Kas2323n13metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[4]))/((kz^2)*
    (Kas2323n13metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN-1],WvLeftForZ[stepN-1])[4]))))))
end
#
WvLeftBackXY = [0.0];
for stepN = 2:length(t_fineBack)
    append!(WvLeftBackXY,
    (WvLeftBackXY[stepN-1] + ((-fineStepSize*WvPhaseDerivLeftBack[stepN-1])*
    ((kxy*(Kas2323n13metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[4]))/((kz^2)*
    (Kas2323n13metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN-1],WvLeftBackZ[stepN-1])[4]))))))
end
#


# ===============


# And, in propagating the NULL LIGHT RAYS through this Metric, we have:
#                         ---------------
#
# For this Current (DIAGONAL) Metric, using (w/dy == 0, W.L.O.G.):
#           ds^2 = 0 = gtt*dt^2 + gxx*dx^2 + gzz*dz^2
#
# Thus: 1 = (gxx/-gtt)*[(dx/dt)^2] + (gzz/-gtt)*[(dz/dt)^2]
#
#   and, using the same "Minimizing ds^2 {Spatial}" argument as for
#        the Wave Propagation analysis above, we thus have:
#
#              (Del z) / (Del x) = (gxx * kz)/(gzz *kx)
#
#
# => Putting those 2 formulas together, we get the Ray Propagation Direction:
#
#  dz   sqrt[-gtt] * kz * sqrt[gxx/gzz]   dx   sqrt[-gtt] * kx * sqrt[gzz/gxx]
#  -- = ------------------------------- , -- = -------------------------------
#  dt    sqrt[(gxx*kz^2) + (gzz*kx^2)]    dt    sqrt[(gxx*kz^2) + (gzz*kx^2)]
#
# => And Dz = (dz/dt)*Dt, with Dt NEGATIVE for Backwards Integration!
#    (& similar for Dx!)
#
#
#
# Calc the NULL LIGHT RAY Spatial Locations from the Known Metric Components:
#
RayRightForZ = [0.0];
for stepN = 2:length(t_fineFor)
    append!(RayRightForZ,
    (RayRightForZ[stepN-1] + ((fineStepSize)*
    ((kz*sqrt(-Kas2323n13metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[1])*
    sqrt((Kas2323n13metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[2])/
    (Kas2323n13metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[4])))/
    sqrt((kz^2)*(Kas2323n13metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN-1],RayRightForZ[stepN-1])[4]))))))
end
#
RayRightBackZ = [0.0];
for stepN = 2:length(t_fineBack)
    append!(RayRightBackZ,
    (RayRightBackZ[stepN-1] + ((-fineStepSize)*
    ((kz*sqrt(-Kas2323n13metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[1])*
    sqrt((Kas2323n13metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[2])/
    (Kas2323n13metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[4])))/
    sqrt((kz^2)*(Kas2323n13metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN-1],RayRightBackZ[stepN-1])[4]))))))
end
#
RayLeftForZ = [0.0];
for stepN = 2:length(t_fineFor)
    append!(RayLeftForZ,
    (RayLeftForZ[stepN-1] - ((fineStepSize)*
    ((kz*sqrt(-Kas2323n13metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[1])*
    sqrt((Kas2323n13metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[2])/
    (Kas2323n13metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[4])))/
    sqrt((kz^2)*(Kas2323n13metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN-1],RayLeftForZ[stepN-1])[4]))))))
end
#
RayLeftBackZ = [0.0];
for stepN = 2:length(t_fineBack)
    append!(RayLeftBackZ,
    (RayLeftBackZ[stepN-1] - ((-fineStepSize)*
    ((kz*sqrt(-Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[1])*
    sqrt((Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[2])/
    (Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[4])))/
    sqrt((kz^2)*(Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackZ[stepN-1])[4]))))))
end
#
#
RayRightForXY = [0.0];
for stepN = 2:length(t_fineFor)
    append!(RayRightForXY,
    (RayRightForXY[stepN-1] + ((fineStepSize)*
    ((kxy*sqrt(-Kas2323n13metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[1])*
    sqrt((Kas2323n13metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[4])/
    (Kas2323n13metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[2])))/
    sqrt((kz^2)*(Kas2323n13metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN-1],RayRightForXY[stepN-1])[4]))))))
end
#
RayRightBackXY = [0.0];
for stepN = 2:length(t_fineBack)
    append!(RayRightBackXY,
    (RayRightBackXY[stepN-1] + ((-fineStepSize)*
    ((kxy*sqrt(-Kas2323n13metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[1])*
    sqrt((Kas2323n13metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[4])/
    (Kas2323n13metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[2])))/
    sqrt((kz^2)*(Kas2323n13metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN-1],RayRightBackXY[stepN-1])[4]))))))
end
#
RayLeftForXY = [0.0];
for stepN = 2:length(t_fineFor)
    append!(RayLeftForXY,
    (RayLeftForXY[stepN-1] - ((fineStepSize)*
    ((kxy*sqrt(-Kas2323n13metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[1])*
    sqrt((Kas2323n13metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[4])/
    (Kas2323n13metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[2])))/
    sqrt((kz^2)*(Kas2323n13metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN-1],RayLeftForXY[stepN-1])[4]))))))
end
#
RayLeftBackXY = [0.0];
for stepN = 2:length(t_fineBack)
    append!(RayLeftBackXY,
    (RayLeftBackXY[stepN-1] - ((-fineStepSize)*
    ((kxy*sqrt(-Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[1])*
    sqrt((Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[4])/
    (Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[2])))/
    sqrt((kz^2)*(Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN-1],RayLeftBackXY[stepN-1])[4]))))))
end
#


# ===============


# Now Produce the Plots of the Wavefront (vs. Ray!) Positions over time:
#                              =========      ---   -------------------
#
WaveRayPosZplots = plot(t_fineFor, WvRightForZ, color="cornflowerblue",
    label = "Rightward-Traveling Wave", linewidth=12,
    xflip=false); plot!(t_fineBack, WvRightBackZ, xflip=false, linewidth=12,
    color="blue", ylabel="Kas2323N13 Wavefront vs. Ray Positions: z(t)",
    label = ""); plot!(t_fineFor, WvLeftForZ, color="red", linewidth=12,
    label = "Leftward-Traveling Wave", xflip=false); plot!(t_fineBack,
    WvLeftBackZ, color="crimson", xflip=false, xlabel="time", label = "",
    linewidth=12); plot!(t_fineFor, RayRightForZ, color="black",
    label = "Rightward-Traveling Null Ray", linewidth=3,
    xflip=false); plot!(t_fineBack, RayRightBackZ, xflip=false,
    color="black", linewidth=3, label = ""); plot!(t_fineFor, RayLeftForZ,
    color="grey", linewidth=3, label = "Leftward-Traveling Null Ray",
    xflip=false); plot!(t_fineBack, RayLeftBackZ, color="grey", xflip=false,
    xlabel="time", linewidth=3, xlim=(tspanBackward[2],tspanForward[2]),
    label = ""); display(WaveRayPosZplots)
#
WaveRayPosXYplots = plot(t_fineFor, WvRightForXY, color="cornflowerblue",
    label = "Rightward-Traveling Wave", linewidth=12,
    xflip=false); plot!(t_fineBack, WvRightBackXY, xflip=false, linewidth=12,
    color="blue", ylabel="Kas2323N13 Wavefront vs. Ray Positions: xy(t)",
    label = ""); plot!(t_fineFor, WvLeftForXY, color="red", linewidth=12,
    label = "Leftward-Traveling Wave", xflip=false); plot!(t_fineBack,
    WvLeftBackXY, color="crimson", xflip=false, xlabel="time", label = "",
    linewidth=12); plot!(t_fineFor, RayRightForXY, color="black",
    label = "Rightward-Traveling Null Ray", linewidth=3,
    xflip=false); plot!(t_fineBack, RayRightBackXY, xflip=false,
    color="black", linewidth=3, label = ""); plot!(t_fineFor, RayLeftForXY,
    color="grey", linewidth=3, label = "Leftward-Traveling Null Ray",
    xflip=false); plot!(t_fineBack, RayLeftBackXY, color="grey", xflip=false,
    xlabel="time", linewidth=3, xlim=(tspanBackward[2],tspanForward[2]),
    label = ""); display(WaveRayPosXYplots)
#


# ===============


# Calculate the RATIOS of WAVE vs. RAY Propagation Positions vs. time:
#
WvDivRayRightForZ = [NaN]; WvDivRayLeftForZ = [NaN];
    WvDivRayRightForXY = [NaN]; WvDivRayLeftForXY = [NaN];
for stepN = 2:length(t_fineFor)
    append!(WvDivRayRightForZ,
        abs((WvRightForZ[stepN]/RayRightForZ[stepN])-1.0))
    append!(WvDivRayLeftForZ,
        abs((WvLeftForZ[stepN]/RayLeftForZ[stepN])-1.0))
    append!(WvDivRayRightForXY,
        abs((WvRightForXY[stepN]/RayRightForXY[stepN])-1.0))
    append!(WvDivRayLeftForXY,
        abs((WvLeftForXY[stepN]/RayLeftForXY[stepN])-1.0))
end
#
WvDivRayRightBackZ = [NaN]; WvDivRayLeftBackZ = [NaN];
    WvDivRayRightBackXY = [NaN]; WvDivRayLeftBackXY = [NaN];
for stepN = 2:length(t_fineBack)
    append!(WvDivRayRightBackZ,
        abs((WvRightBackZ[stepN]/RayRightBackZ[stepN])-1.0))
    append!(WvDivRayLeftBackZ,
        abs((WvLeftBackZ[stepN]/RayLeftBackZ[stepN])-1.0))
    append!(WvDivRayRightBackXY,
        abs((WvRightBackXY[stepN]/RayRightBackXY[stepN])-1.0))
    append!(WvDivRayLeftBackXY,
        abs((WvLeftBackXY[stepN]/RayLeftBackXY[stepN])-1.0))
end
#
#
# Calculate the DIFFERENCES of WAVE vs. RAY Propagation Positions vs. time:
#
WvMinRayRightForZ = [NaN]; WvMinRayLeftForZ = [NaN];
    WvMinRayRightForXY = [NaN]; WvMinRayLeftForXY = [NaN];
for stepN = 2:length(t_fineFor)
    append!(WvMinRayRightForZ,
        (WvRightForZ[stepN]-RayRightForZ[stepN]))
    append!(WvMinRayLeftForZ,
        (WvLeftForZ[stepN]-RayLeftForZ[stepN]))
    append!(WvMinRayRightForXY,
        (WvRightForXY[stepN]-RayRightForXY[stepN]))
    append!(WvMinRayLeftForXY,
        (WvLeftForXY[stepN]-RayLeftForXY[stepN]))
end
#
WvMinRayRightBackZ = [NaN]; WvMinRayLeftBackZ = [NaN];
    WvMinRayRightBackXY = [NaN]; WvMinRayLeftBackXY = [NaN];
for stepN = 2:length(t_fineBack)
    append!(WvMinRayRightBackZ,
        (WvRightBackZ[stepN]-RayRightBackZ[stepN]))
    append!(WvMinRayLeftBackZ,
        (WvLeftBackZ[stepN]-RayLeftBackZ[stepN]))
    append!(WvMinRayRightBackXY,
        (WvRightBackXY[stepN]-RayRightBackXY[stepN]))
    append!(WvMinRayLeftBackXY,
        (WvLeftBackXY[stepN]-RayLeftBackXY[stepN]))
end
#
#
# Now Produce the Plots of the (Wave/Ray) and (Wave - Ray) Comparisons:
#
#
WaveDivRayPosRightplots = plot(t_fineFor, WvDivRayRightForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Frac Err (z)",
    xflip=false); plot!(t_fineBack, WvDivRayRightBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvDivRayRightForXY,
    color="red", label = "Light Wave Position Frac Err (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvDivRayRightBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", yaxis=:log10, linewidth=3,
    ylabel="Kas2323N13 Pos'n., (Wave/Ray-1), Right-Wave",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    legend=:topright); display(WaveDivRayPosRightplots)
#
WaveDivRayPosRightZoom = plot(t_fineFor, WvDivRayRightForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Frac Err (z)",
    xflip=false); plot!(t_fineBack, WvDivRayRightBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvDivRayRightForXY,
    color="red", label = "Light Wave Position Frac Err (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvDivRayRightBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", yaxis=:log10, linewidth=3,
    ylabel="Kas2323N13 Pos'n., (Wave/Ray-1), Right-Wave",
    xlim=(0.0,(1000.0*tspanBackward[2])), minorticks=true,
    legend=:bottomright); display(WaveDivRayPosRightZoom)
#
WaveDivRayPosLeftplots = plot(t_fineFor, WvDivRayLeftForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Frac Err (z)",
    xflip=false); plot!(t_fineBack, WvDivRayLeftBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvDivRayLeftForXY,
    color="red", label = "Light Wave Position Frac Err (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvDivRayLeftBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", yaxis=:log10, linewidth=3,
    ylabel="Kas2323N13 Pos'n., (Wave/Ray-1), Left-Wave",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    legend=:topright); display(WaveDivRayPosLeftplots)
#
WaveDivRayPosLeftZoom = plot(t_fineFor, WvDivRayLeftForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Frac Err (z)",
    xflip=false); plot!(t_fineBack, WvDivRayLeftBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvDivRayLeftForXY,
    color="red", label = "Light Wave Position Frac Err (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvDivRayLeftBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", yaxis=:log10, linewidth=3,
    ylabel="Kas2323N13 Pos'n., (Wave/Ray-1), Left-Wave",
    xlim=(0.0,(1000.0*tspanBackward[2])), minorticks=true,
    legend=:bottomright); display(WaveDivRayPosLeftZoom)
#
#
#
WaveMinRayPosRightplots = plot(t_fineFor, WvMinRayRightForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Difference (z)",
    xflip=false); plot!(t_fineBack, WvMinRayRightBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvMinRayRightForXY,
    color="red", label = "Light Wave Position Difference (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvMinRayRightBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", linewidth=3,
    ylabel="Kas2323N13 Pos'n., (Wave - Ray), Right-Wave",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    legend=:topright); display(WaveMinRayPosRightplots)
#
WaveMinRayPosLeftplots = plot(t_fineFor, WvMinRayLeftForZ, linewidth=12,
    color="cornflowerblue", label = "Light Wave Position Difference (z)",
    xflip=false); plot!(t_fineBack, WvMinRayLeftBackZ, color="blue",
    linewidth=12, label = "", xflip=false); plot!(t_fineFor, WvMinRayLeftForXY,
    color="red", label = "Light Wave Position Difference (xy)", linewidth=3,
    xflip=false); plot!(t_fineBack, WvMinRayLeftBackXY, xflip=false,
    xlabel="time", color="crimson", label = "", linewidth=3,
    ylabel="Kas2323N13 Pos'n., (Wave - Ray), Left-Wave",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    legend=:bottomright); display(WaveMinRayPosLeftplots)
#



# ==============================



# Now compute the METRIC, and its Frac CHANGES, for the TRAVELING Waves:
#
#
# => First, g_zz:
#
#
Kas2323N13gzzRightFineFor = [(Kas2323n13metric(t_fineFor[1],WvRightForZ[1])[4])];
for stepN = 2:length(t_fineFor)
    append!(Kas2323N13gzzRightFineFor,
        (Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[4]))
end
#
Kas2323N13gzzRightFineBack = [(Kas2323n13metric(t_fineBack[1],WvRightBackZ[1])[4])];
for stepN = 2:length(t_fineBack)
    append!(Kas2323N13gzzRightFineBack,
        (Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[4]))
end
#
Kas2323N13gzzLeftFineFor = [(Kas2323n13metric(t_fineFor[1],WvLeftForZ[1])[4])];
for stepN = 2:length(t_fineFor)
    append!(Kas2323N13gzzLeftFineFor,
        (Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[4]))
end
#
Kas2323N13gzzLeftFineBack = [(Kas2323n13metric(t_fineBack[1],WvLeftBackZ[1])[4])];
for stepN = 2:length(t_fineBack)
    append!(Kas2323N13gzzLeftFineBack,
        (Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4]))
end
#
#
Kas2323N13gzzRightFracChangeFor = append!([NaN],
    [(abs((Kas2323N13gzzRightFineFor[stepN]/
    Kas2323N13gzzRightFineFor[stepN-1])-1)) for stepN = 2:length(t_fineFor)])
@. Kas2323N13gzzRightFracChangeFor[Kas2323N13gzzRightFracChangeFor == 0 ] = NaN
#
Kas2323N13gzzRightFracChangeBack = append!([NaN],
    [(abs((Kas2323N13gzzRightFineBack[stepN]/
    Kas2323N13gzzRightFineBack[stepN-1])-1)) for stepN = 2:length(t_fineBack)])
@. Kas2323N13gzzRightFracChangeBack[Kas2323N13gzzRightFracChangeBack == 0 ] = NaN
#
Kas2323N13gzzLeftFracChangeFor = append!([NaN],
    [(abs((Kas2323N13gzzLeftFineFor[stepN]/
    Kas2323N13gzzLeftFineFor[stepN-1])-1)) for stepN = 2:length(t_fineFor)])
@. Kas2323N13gzzLeftFracChangeFor[Kas2323N13gzzLeftFracChangeFor == 0 ] = NaN
#
Kas2323N13gzzLeftFracChangeBack = append!([NaN],
    [(abs((Kas2323N13gzzLeftFineBack[stepN]/
    Kas2323N13gzzLeftFineBack[stepN-1])-1)) for stepN = 2:length(t_fineBack)])
@. Kas2323N13gzzLeftFracChangeBack[Kas2323N13gzzLeftFracChangeBack == 0 ] = NaN
#
#
# => Second, g_xx:
#
#
Kas2323N13gxxRightFineFor = [(Kas2323n13metric(t_fineFor[1],WvRightForZ[1])[2])];
for stepN = 2:length(t_fineFor)
    append!(Kas2323N13gxxRightFineFor,
        (Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[2]))
end
#
Kas2323N13gxxRightFineBack = [(Kas2323n13metric(t_fineBack[1],WvRightBackZ[1])[2])];
for stepN = 2:length(t_fineBack)
    append!(Kas2323N13gxxRightFineBack,
        (Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[2]))
end
#
Kas2323N13gxxLeftFineFor = [(Kas2323n13metric(t_fineFor[1],WvLeftForZ[1])[2])];
for stepN = 2:length(t_fineFor)
    append!(Kas2323N13gxxLeftFineFor,
        (Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[2]))
end
#
Kas2323N13gxxLeftFineBack = [(Kas2323n13metric(t_fineBack[1],WvLeftBackZ[1])[2])];
for stepN = 2:length(t_fineBack)
    append!(Kas2323N13gxxLeftFineBack,
        (Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2]))
end
#
#
Kas2323N13gxxRightFracChangeFor = append!([NaN],
    [(abs((Kas2323N13gxxRightFineFor[stepN]/
    Kas2323N13gxxRightFineFor[stepN-1])-1)) for stepN = 2:length(t_fineFor)])
@. Kas2323N13gxxRightFracChangeFor[Kas2323N13gxxRightFracChangeFor == 0 ] = NaN
#
Kas2323N13gxxRightFracChangeBack = append!([NaN],
    [(abs((Kas2323N13gxxRightFineBack[stepN]/
    Kas2323N13gxxRightFineBack[stepN-1])-1)) for stepN = 2:length(t_fineBack)])
@. Kas2323N13gxxRightFracChangeBack[Kas2323N13gxxRightFracChangeBack == 0 ] = NaN
#
Kas2323N13gxxLeftFracChangeFor = append!([NaN],
    [(abs((Kas2323N13gxxLeftFineFor[stepN]/
    Kas2323N13gxxLeftFineFor[stepN-1])-1)) for stepN = 2:length(t_fineFor)])
@. Kas2323N13gxxLeftFracChangeFor[Kas2323N13gxxLeftFracChangeFor == 0 ] = NaN
#
Kas2323N13gxxLeftFracChangeBack = append!([NaN],
    [(abs((Kas2323N13gxxLeftFineBack[stepN]/
    Kas2323N13gxxLeftFineBack[stepN-1])-1)) for stepN = 2:length(t_fineBack)])
@. Kas2323N13gxxLeftFracChangeBack[Kas2323N13gxxLeftFracChangeBack == 0 ] = NaN
#
#
# Now PLOT the Fractional Metric Changes for the Traveling Wavefronts:
#              -------------------------         ========= ----------
#
Kas2323N13gzzMetricChangePlot = plot(t_fineFor, Kas2323N13gzzRightFracChangeFor,
    xflip=false, yaxis=:log10, color="cornflowerblue", linewidth=12,
    xlabel = "time", ylabel="Fractional Metric Change (gzz)",
    label="Rightward-Propagating Wave"); plot!(t_fineBack,
    Kas2323N13gzzRightFracChangeBack, color="blue", label="", linewidth=12,
    xflip=false); plot!(t_fineFor, Kas2323N13gzzLeftFracChangeFor,
    xflip=false, yaxis=:log10, color="red", linewidth=3,
    label="Leftward-Propagating Wave",
    xlabel = "time"); plot!(t_fineBack, Kas2323N13gzzLeftFracChangeBack,
    color="crimson", xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    xflip=false, linewidth=3, label=""); display(Kas2323N13gzzMetricChangePlot)
#
Kas2323N13gxxMetricChangePlot = plot(t_fineFor, Kas2323N13gxxRightFracChangeFor,
    xflip=false, yaxis=:log10, color="cyan", linewidth=12,
    xlabel = "time", ylabel="Fractional Metric Change (gxx)",
    label="Rightward-Propagating Wave"); plot!(t_fineBack,
    Kas2323N13gxxRightFracChangeBack, color="purple", label="", linewidth=12,
    xflip=false); plot!(t_fineFor, Kas2323N13gxxLeftFracChangeFor,
    xflip=false, yaxis=:log10, color="indigo", linewidth=3,
    label="Leftward-Propagating Wave",
    xlabel = "time"); plot!(t_fineBack, Kas2323N13gxxLeftFracChangeBack,
    color="pink", xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    xflip=false, linewidth=3, label=""); display(Kas2323N13gxxMetricChangePlot)
#
Kas2323N13gzzMetricChangeZoom = plot(t_fineFor, Kas2323N13gzzRightFracChangeFor,
    xflip=false, yaxis=:log10, color="cornflowerblue", linewidth=12,
    xlabel = "time", ylabel="Fractional Metric Change (gzz)",
    label="Rightward-Propagating Wave"); plot!(t_fineBack,
    Kas2323N13gzzRightFracChangeBack, color="blue", label="", linewidth=12,
    xflip=false); plot!(t_fineFor, Kas2323N13gzzLeftFracChangeFor,
    xflip=false, yaxis=:log10, color="red", linewidth=3,
    label="Leftward-Propagating Wave",
    xlabel = "time"); plot!(t_fineBack, Kas2323N13gzzLeftFracChangeBack,
    color="crimson", xlim=(0.0,(20.0*tspanBackward[2])), ylim=(1e-3,1e+0),
    minorticks=true, xflip=false, linewidth=3,
    label=""); display(Kas2323N13gzzMetricChangeZoom)
#
Kas2323N13gxxMetricChangeZoom = plot(t_fineFor, Kas2323N13gxxRightFracChangeFor,
    xflip=false, yaxis=:log10, color="cyan", linewidth=12,
    xlabel = "time", ylabel="Fractional Metric Change (gxx)",
    label="Rightward-Propagating Wave"); plot!(t_fineBack,
    Kas2323N13gxxRightFracChangeBack, color="purple", label="", linewidth=12,
    xflip=false); plot!(t_fineFor, Kas2323N13gxxLeftFracChangeFor,
    xflip=false, yaxis=:log10, color="indigo", linewidth=3,
    label="Leftward-Propagating Wave",
    xlabel = "time"); plot!(t_fineBack, Kas2323N13gxxLeftFracChangeBack,
    color="pink", xlim=(0.0,(20.0*tspanBackward[2])), ylim=(1e-3,1e+0),
    minorticks=true, xflip=false, linewidth=3,
    label=""); display(Kas2323N13gxxMetricChangeZoom)
#



# ==============================



# NOW, Calculate and Plot out the WAVE Propation Speeds (which SHOULD = 1 !)
#
WaveSpeedRightFor = [0.0];
for stepN = 1:length(t_fineFor)
    TotVelVsNull = 0;
    TotVelVsNull = ((((WvPhaseDerivRightFor[stepN])^2)*
    ((Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[2])*
    (Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[4])/
    (-Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[1])))/
    ((kz^2)*(Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[4])))
    if (stepN==1)
        WaveSpeedRightFor[stepN] = TotVelVsNull
    else
        append!(WaveSpeedRightFor, TotVelVsNull)
    end
end
#
WaveSpeedRightBack = [0.0];
for stepN = 1:length(t_fineBack)
    TotVelVsNull = 0;
    TotVelVsNull = ((((WvPhaseDerivRightBack[stepN])^2)*
    ((Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[2])*
    (Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[4])/
    (-Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[1])))/
    ((kz^2)*(Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[4])))
    if (stepN==1)
        WaveSpeedRightBack[stepN] = TotVelVsNull
    else
        append!(WaveSpeedRightBack, TotVelVsNull)
    end
end
#
#
WaveSpeedLeftFor = [0.0];
for stepN = 1:length(t_fineFor)
    TotVelVsNull = 0;
    TotVelVsNull = ((((WvPhaseDerivLeftFor[stepN])^2)*
    ((Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[2])*
    (Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[4])/
    (-Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[1])))/
    ((kz^2)*(Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[4])))
    if (stepN==1)
        WaveSpeedLeftFor[stepN] = TotVelVsNull
    else
        append!(WaveSpeedLeftFor, TotVelVsNull)
    end
end
#
WaveSpeedLeftBack = [0.0];
for stepN = 1:length(t_fineBack)
    TotVelVsNull = 0;
    TotVelVsNull = ((((WvPhaseDerivLeftBack[stepN])^2)*
    ((Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2])*
    (Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4])/
    (-Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[1])))/
    ((kz^2)*(Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4])))
    if (stepN==1)
        WaveSpeedLeftBack[stepN] = TotVelVsNull
    else
        append!(WaveSpeedLeftBack, TotVelVsNull)
    end
end
#
#
# Now Produce Plots of the WAVE SPEEDS (w/Null Light Ray Speed), vs. time:
#                          -----------    --------------------
#
NullRaySpeed(t) = 1;
#
WaveSpeedRightplot = plot(t_fineFor, WaveSpeedRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas2323N13 Wave Prop Speed, Wave vs Null Ray",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], tspanForward[2], label="Null Ray Speed",
    color="black"); display(WaveSpeedRightplot)
#
WaveSpeedRightZoom = plot(t_fineFor, WaveSpeedRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas2323N13 Wave Prop Speed, Wave vs Null Ray",
    xlim=(0.0,(20000.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], (20000.0*tspanBackward[2]), label="Null Ray Speed",
    color="black"); display(WaveSpeedRightZoom)

WaveSpeedRightZoom2 = plot(t_fineFor, WaveSpeedRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas2323N13 Wave Prop Speed, Wave vs Null Ray",
    xlim=(0.0,(500.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], (500.0*tspanBackward[2]), label="Null Ray Speed",
    color="black"); display(WaveSpeedRightZoom2)
#
WaveSpeedLeftplot = plot(t_fineFor, WaveSpeedLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas2323N13 Wave Prop Speed, Wave vs Null Ray",
    xlim=(tspanBackward[2],tspanForward[2]), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], tspanForward[2], label="Null Ray Speed",
    color="black"); display(WaveSpeedLeftplot)
#
WaveSpeedLeftZoom = plot(t_fineFor, WaveSpeedLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas2323N13 Wave Prop Speed, Wave vs Null Ray",
    xlim=(0.0,(20000.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], (20000.0*tspanBackward[2]), label="Null Ray Speed",
    color="black"); display(WaveSpeedLeftZoom)
#
WaveSpeedLeftZoom2 = plot(t_fineFor, WaveSpeedLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas2323N13 Wave Prop Speed, Wave vs Null Ray",
    xlim=(0.0,(500.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:topright); plot!(NullRaySpeed,
    tspanBackward[2], (500.0*tspanBackward[2]), label="Null Ray Speed",
    color="black"); display(WaveSpeedLeftZoom2)
#


# ===============


# Finally, Calc the Differences of WAVE Propation Speeds vs. NULL Ray Speeds:
#
WaveSpeedMinusNullRightFor = [0.0];
for stepN = 1:length(t_fineFor)
    TotVelVsNull = 0;
    TotVelVsNull = (((((WvPhaseDerivRightFor[stepN])^2)*
    ((Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[2])*
    (Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[4])/
    (-Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[1])))/
    ((kz^2)*(Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN],WvRightForZ[stepN])[4])))-1.0)
    if (stepN==1)
        WaveSpeedMinusNullRightFor[stepN] = abs(TotVelVsNull)
    else
        append!(WaveSpeedMinusNullRightFor, abs(TotVelVsNull))
    end
end
@. WaveSpeedMinusNullRightFor[WaveSpeedMinusNullRightFor == 0 ] = NaN
#
WaveSpeedMinusNullRightBack = [0.0];
for stepN = 1:length(t_fineBack)
    TotVelVsNull = 0;
    TotVelVsNull = (((((WvPhaseDerivRightBack[stepN])^2)*
    ((Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[2])*
    (Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[4])/
    (-Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[1])))/
    ((kz^2)*(Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN],WvRightBackZ[stepN])[4])))-1.0)
    if (stepN==1)
        WaveSpeedMinusNullRightBack[stepN] = abs(TotVelVsNull)
    else
        append!(WaveSpeedMinusNullRightBack, abs(TotVelVsNull))
    end
end
@. WaveSpeedMinusNullRightBack[WaveSpeedMinusNullRightBack == 0 ] = NaN
#
#
WaveSpeedMinusNullLeftFor = [0.0];
for stepN = 1:length(t_fineFor)
    TotVelVsNull = 0;
    TotVelVsNull = (((((WvPhaseDerivLeftFor[stepN])^2)*
    ((Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[2])*
    (Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[4])/
    (-Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[1])))/
    ((kz^2)*(Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineFor[stepN],WvLeftForZ[stepN])[4])))-1.0)
    if (stepN==1)
        WaveSpeedMinusNullLeftFor[stepN] = abs(TotVelVsNull)
    else
        append!(WaveSpeedMinusNullLeftFor, abs(TotVelVsNull))
    end
end
@. WaveSpeedMinusNullLeftFor[WaveSpeedMinusNullLeftFor == 0 ] = NaN
#
WaveSpeedMinusNullLeftBack = [0.0];
for stepN = 1:length(t_fineBack)
    TotVelVsNull = 0;
    TotVelVsNull = (((((WvPhaseDerivLeftBack[stepN])^2)*
    ((Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2])*
    (Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4])/
    (-Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[1])))/
    ((kz^2)*(Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[2]) +
    (kxy^2)*(Kas2323n13metric(t_fineBack[stepN],WvLeftBackZ[stepN])[4])))-1.0)
    if (stepN==1)
        WaveSpeedMinusNullLeftBack[stepN] = abs(TotVelVsNull)
    else
        append!(WaveSpeedMinusNullLeftBack, abs(TotVelVsNull))
    end
end
@. WaveSpeedMinusNullLeftBack[WaveSpeedMinusNullLeftBack == 0 ] = NaN
#
#
# Now Produce Plots of the WAVE SPEEDS vs. Null Light Ray Speeds, vs. time:
#                          -----------     ---------------------
#
WaveSpeedMinusNullRightplot = plot(t_fineFor, WaveSpeedMinusNullRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedMinusNullRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas2323N13 Wave Prop. Speed |Wave - Null Ray|",
    xlim=(tspanBackward[2],tspanForward[2]), yaxis=:log10, minorticks=true,
    label = "", legend=:topright); display(WaveSpeedMinusNullRightplot)
#
WaveSpeedMinusNullRightZoom = plot(t_fineFor, WaveSpeedMinusNullRightFor,
    color="cornflowerblue", label = "Rightward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedMinusNullRightBack,
    xflip=false, xlabel="time", color="blue",
    ylabel="Kas2323N13 Wave Prop. Speed |Wave - Null Ray|",
    yaxis=:log10, xlim=(0.0,(20000.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:bottomright); display(WaveSpeedMinusNullRightZoom)
#
WaveSpeedMinusNullLeftplot = plot(t_fineFor, WaveSpeedMinusNullLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedMinusNullLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas2323N13 Wave Prop. Speed |Wave - Null Ray|",
    xlim=(tspanBackward[2],tspanForward[2]), yaxis=:log10, minorticks=true,
    label = "", legend=:topright); display(WaveSpeedMinusNullLeftplot)
#
WaveSpeedMinusNullLeftZoom = plot(t_fineFor, WaveSpeedMinusNullLeftFor,
    color="red", label = "Leftward-Traveling Wave",
    xflip=false); plot!(t_fineBack, WaveSpeedMinusNullLeftBack,
    xflip=false, xlabel="time", color="crimson",
    ylabel="Kas2323N13 Wave Prop. Speed |Wave - Null Ray|",
    yaxis=:log10, xlim=(0.0,(20000.0*tspanBackward[2])), minorticks=true,
    label = "", legend=:bottomright); display(WaveSpeedMinusNullLeftZoom)
#


#######################################################################



### PROGRAM DONE, so Save the Plots to PDF (and/or png) files,
###   save the key Data Files, echo the Data Values of Interest, & SIGN OFF!



WaveDivRayDeviations = filter(!isnan,union(WvDivRayRightForZ,WvDivRayRightBackZ,
                                        WvDivRayLeftForZ,WvDivRayLeftBackZ))
#
WaveSpeedMinusNullDevs = filter(!isnan,union(WaveSpeedMinusNullRightFor,
                                            WaveSpeedMinusNullRightBack,
                                            WaveSpeedMinusNullLeftFor,
                                            WaveSpeedMinusNullLeftBack))
#
#
#println("")
#println("(C_Vel_Norm, C_Position_Orthog) = ",(C_Vel_Norm, C_Position_Orthog))
println("")
println("findmax(WaveDivRayDeviations,WaveSpeedMinusNullDevs) = ",
    (findmax(WaveDivRayDeviations)[1],findmax(WaveSpeedMinusNullDevs)[1]))
println("")
#
#
OptimArr = ["  findmax(WaveDivRayDeviations)[1] = ",
            findmax(WaveDivRayDeviations)[1],
            "  findmax(WaveSpeedMinusNullDevs)[1] = ",
            findmax(WaveSpeedMinusNullDevs)[1]]
#
open(string(FilesDir, "WaveOptim_Parameters.text"), "w") do file
    writedlm(string(FilesDir, "WaveOptim_Parameters.text"), OptimArr)
end


# =========


# PNG pics have Lower Resolution but take up MUCH LESS SPACE than PDF:
#
savefig(DerivPlot, string(FilesDir, "Kas2323N13_Deriv_Plot.pdf"))
savefig(FnPlot, string(FilesDir, "Kas2323N13_Function_Plot.pdf"))
savefig(DataPtswInterpCosFnPlot, string(FilesDir, "DatawInterpCosFnPlot.png"))
savefig(DataPtswInterpCosFnPlotZoom, string(FilesDir, "DatawInterpCosFnZoom.pdf"))
savefig(DataPtswInterpSinFnPlot, string(FilesDir, "DatawInterpSinFnPlot.png"))
savefig(DataPtswInterpSinFnPlotZoom, string(FilesDir, "DatawInterpSinFnZoom.pdf"))
savefig(PhasePlot, string(FilesDir, "PhasePlot.png"))
savefig(PhaseZoom, string(FilesDir, "PhaseZoom.pdf"))
savefig(PhaseDerivPlot, string(FilesDir, "PhaseDerivPlot.png"))
savefig(PhaseDerivZoom, string(FilesDir, "PhaseDerivZoom.pdf"))
savefig(WaveRayPosZplots, string(FilesDir, "WaveRayPosZplots.png"))
savefig(WaveRayPosXYplots, string(FilesDir, "WaveRayPosXYplots.png"))
savefig(Kas2323N13gzzMetricChangePlot, string(FilesDir, "Kas2323N13gzzMetricChange.png"))
savefig(Kas2323N13gzzMetricChangeZoom, string(FilesDir, "Kas2323N13gzzMetricChangeZoom.pdf"))
savefig(Kas2323N13gxxMetricChangePlot, string(FilesDir, "Kas2323N13gxxMetricChange.png"))
savefig(Kas2323N13gxxMetricChangeZoom, string(FilesDir, "Kas2323N13gxxMetricChangeZoom.pdf"))
savefig(WaveDivRayPosRightplots, string(FilesDir, "WaveDivRayPosRight.png"))
savefig(WaveDivRayPosRightZoom, string(FilesDir, "WaveDivRayPosRtZoom.pdf"))
savefig(WaveDivRayPosLeftplots, string(FilesDir, "WaveDivRayPosLeft.png"))
savefig(WaveDivRayPosLeftZoom, string(FilesDir, "WaveDivRayPosLeftZoom.pdf"))
savefig(WaveMinRayPosRightplots, string(FilesDir, "WaveMinRayPosRight.png"))
savefig(WaveMinRayPosLeftplots, string(FilesDir, "WaveMinRayPosLeft.png"))
savefig(WaveSpeedRightplot, string(FilesDir, "WaveSpeedRight.png"))
savefig(WaveSpeedRightZoom, string(FilesDir, "WaveSpeedRightZoom.pdf"))
savefig(WaveSpeedRightZoom2, string(FilesDir, "WaveSpeedRightZoom2.pdf"))
savefig(WaveSpeedLeftplot, string(FilesDir, "WaveSpeedLeft.png"))
savefig(WaveSpeedLeftZoom, string(FilesDir, "WaveSpeedLeftZoom.pdf"))
savefig(WaveSpeedLeftZoom2, string(FilesDir, "WaveSpeedLeftZoom2.pdf"))
savefig(WaveSpeedMinusNullRightplot, string(FilesDir, "WaveSpeedMinNullRt.png"))
savefig(WaveSpeedMinusNullRightZoom, string(FilesDir, "WaveSpeedMinNullRtZoom.pdf"))
savefig(WaveSpeedMinusNullLeftplot, string(FilesDir, "WaveSpeedMinNullLeft.png"))
savefig(WaveSpeedMinusNullLeftZoom, string(FilesDir, "WaveSpeedMinNullLeftZoom.pdf"))
#


# =========


open(string(FilesDir, "Kas2323N13_RtWv_Delgzz.text"), "w") do file
    writedlm(string(FilesDir, "Kas2323N13_RtWv_Delgzz.text"),
    Kas2323N13gzzRightFracChangeBack[(end-1000):end])
end
open(string(FilesDir, "Kas2323N13_LftWv_Delgzz.text"), "w") do file
    writedlm(string(FilesDir, "Kas2323N13_LftWv_Delgzz.text"),
    Kas2323N13gzzLeftFracChangeBack[(end-1000):end])
end
open(string(FilesDir, "WvSpeedRtBack.text"), "w") do file
    writedlm(string(FilesDir, "WvSpeedRtBack.text"),
    WaveSpeedRightBack[(end-1000):end])
end
open(string(FilesDir, "WvSpeedLftBack.text"), "w") do file
    writedlm(string(FilesDir, "WvSpeedLftBack.text"),
    WaveSpeedLeftBack[(end-1000):end])
end
open(string(FilesDir, "WvSpdMin1_RtBack.text"), "w") do file
    writedlm(string(FilesDir, "WvSpdMin1_RtBack.text"),
    WaveSpeedMinusNullRightBack[(end-1000):end])
end
open(string(FilesDir, "WvSpdMin1_LftBack.text"), "w") do file
    writedlm(string(FilesDir, "WvSpdMin1_LftBack.text"),
    WaveSpeedMinusNullLeftBack[(end-1000):end])
end


# =========


# END the Plotting Section for the Finely-Sampled Physics Runs:
#
end


# =========


SoundCount = 1;
while SoundCount <= 5
    println("\007")
    global SoundCount += 1
end
#
println("Numerical Integration Analysis Completed, Thanks for Playing!")
println("")


#######################################################################

